A comprehensive statistical study on gamma-ray bursts

In order to obtain an overview of the gamma-ray bursts (GRBs), we need a full sample. In this paper, we collected 6289 GRBs (from GRB 910421 to GRB 160509A) from the literature, including prompt emission, afterglow and host galaxy properties. We hope to use this large sample to reveal the intrinsic properties of GRB. We have listed all the data in machine readable tables, including the properties of the GRBs, correlation coefficients and linear regression results of two arbitrary parameters, and linear regression results of any three parameters. These machine readable tables could be used as a data reservoir for further studies on the classifications or correlations. One may find some intrinsic properties from these statistical results. With this comprehensive table, it is possible to find relations between different parameters, and to classify the GRBs into different kinds of sub-groups. With the completion, it may reveal the nature of GRBs and may be used as tools like pseudo-redshift indicators, standard candles, etc. All the machine readable data and statistical results are available on the website of the journal.

==> MR table/coefficient/coefficient.csv <==
y,x,pearson,pearson_sigma,pearson_pvalue,spearman,spearman_sigma,spearman_pvalue,kendall,kendall_sigma,kendall_pvalue,correlation.ratio,correlation.ratio_sigma,cosine,cosine_sigma
[1+z],[DL],0.76,0.042,1.7e-108,0.91,0.012,4.8e-213,0.83,0.011,3e-194,0.091,0.0067,0.88,0.014
[1+z],[T90],0.21,0.022,8.9e-07,0.2,0.016,2.5e-06,0.13,0.011,2.8e-06,0.66,0.0041,0.8,0.02
[1+z],[T50],0.18,0.028,7.6e-04,0.17,0.015,1.5e-03,0.11,0.01,1.2e-03,0.51,0.006,0.77,0.019
[1+z],[TR45],0.3,0.019,9e-09,0.24,0.013,3.9e-06,0.17,0.0088,3.7e-06,0.29,0.0039,0.75,0.007
[1+z],variability1,0.0019,0.05,9.8e-01,0.066,0.059,4.1e-01,0.04,0.04,4.5e-01,0.71,0.044,0.3,0.067
[1+z],variability2,0.096,0.049,4.4e-01,0.1,0.051,4.1e-01,0.066,0.034,4.4e-01,0.69,0.023,0.75,0.021
[1+z],variability3,-0.11,0.043,4.3e-01,-0.12,0.05,4e-01,-0.08,0.034,4.2e-01,0.86,0.00016,0.73,0.025
[1+z],[Fg],0.0038,0.023,9.3e-01,-0.0065,0.017,8.8e-01,-0.0082,0.011,7.8e-01,0.19,0.0073,0.53,0.014
[1+z],[HR],-0.034,0.035,4.7e-01,-0.045,0.024,3.3e-01,-0.031,0.016,3.2e-01,0.11,0.011,0.48,0.018
[1+z],[Eiso],0.5,0.029,8.7e-34,0.52,0.013,6.1e-36,0.36,0.0094,9.4e-34,0.054,0.0052,0.58,0.01
[1+z],[Lpk],0.59,0.014,5e-31,0.55,0.014,4.4e-27,0.4,0.01,4.4e-26,0.34,0.0055,0.17,0.013
[1+z],[Fpk1],-0.19,0.021,1.3e-05,-0.21,0.018,1.6e-06,-0.15,0.012,1.2e-06,0.42,0.0067,-0.23,0.012
[1+z],[Fpk2],-0.17,0.032,6.5e-02,-0.15,0.033,1e-01,-0.1,0.022,9.5e-02,0.018,0.013,0.41,0.026
[1+z],[Fpk3],-0.27,0.026,5.8e-03,-0.25,0.028,8.7e-03,-0.17,0.019,9.1e-03,0.064,0.014,0.35,0.022
[1+z],[Fpk4],-0.21,0.026,2.6e-02,-0.18,0.025,5.1e-02,-0.12,0.016,5.5e-02,0.2,0.01,0.22,0.018
[1+z],[Ppk1],-0.17,0.016,5.5e-02,-0.15,0.021,9.7e-02,-0.1,0.014,8.5e-02,0.67,0.0072,0.77,0.0099
[1+z],[Ppk2],-0.29,0.015,2e-03,-0.3,0.015,1.6e-03,-0.2,0.0096,1.8e-03,0.63,0.0051,0.76,0.01
[1+z],[Ppk3],-0.22,0.02,1.4e-02,-0.2,0.013,2.9e-02,-0.14,0.0087,2.9e-02,0.53,0.0041,0.74,0.0068
[1+z],[Ppk4],-0.21,0.03,9.7e-06,-0.21,0.018,8.8e-06,-0.15,0.012,7.3e-06,0.11,0.0093,0.51,0.019
[1+z],alphaband,-0.15,0.088,4e-02,-0.25,0.048,5.6e-04,-0.17,0.033,3.8e-04,0.65,0.032,0.73,0.055
[1+z],betaband,-0.08,0.072,2.7e-01,-0.067,0.056,3.5e-01,-0.045,0.038,3.5e-01,0.81,0.071,0.74,0.067
[1+z],[Epband],0.19,0.07,6.4e-03,0.067,0.035,3.5e-01,0.044,0.024,3.6e-01,0.9,0.0074,0.83,0.046
[1+z],alphacpl,0.061,0.042,3.3e-01,0.066,0.036,2.9e-01,0.044,0.024,2.9e-01,0.58,0.04,0.76,0.025
[1+z],[Epcpl],-0.05,0.044,4.2e-01,-0.097,0.038,1.2e-01,-0.065,0.025,1.2e-01,0.91,0.0041,0.83,0.014
[1+z],alphaspl,-0.12,0.037,2.5e-01,-0.083,0.037,4.1e-01,-0.057,0.024,4e-01,0.9,0.0055,0.86,0.0077
[1+z],[thetaj],-0.36,0.031,8e-06,-0.4,0.025,5.5e-07,-0.27,0.017,1.7e-06,0.92,0.0026,-0.9,0.0058
[1+z],spectrallag,-0.069,0.085,3.8e-01,0.027,0.052,7.3e-01,0.022,0.036,6.7e-01,0.26,0.015,0.29,0.045
[1+z],[Gamma0],0.52,0.024,9.8e-05,0.42,0.026,2.3e-03,0.29,0.018,2.9e-03,0.94,0.0011,0.95,0.0026
[1+z],[tburst],-0.0072,0.022,9.2e-01,0.045,0.021,5.3e-01,0.03,0.014,5.4e-01,0.93,0.0013,0.9,0.0072
[1+z],[tpkX],0.18,0.12,4.9e-01,0.21,0.13,4.2e-01,0.12,0.09,5.3e-01,0.9,0.023,0.8,0.15
[1+z],[tpkOpt],0.041,0.021,6.9e-01,0.12,0.022,2.6e-01,0.079,0.015,2.5e-01,0.92,0.0013,0.91,0.0052
[1+z],[FX11hr],0.026,0.029,7.2e-01,0.023,0.026,7.6e-01,0.011,0.017,8.3e-01,0.99,0.00041,-0.9,0.011
[1+z],betaX11hr,0.018,0.049,8.2e-01,0.058,0.039,4.6e-01,0.04,0.026,4.5e-01,0.79,0.014,0.84,0.017
[1+z],[FOpt11hr],-0.16,0.042,1.1e-02,-0.17,0.038,8.1e-03,-0.11,0.026,7e-03,0.97,0.0016,-0.89,0.01
[1+z],[tradiopk],0.046,0.067,7.2e-01,-0.017,0.039,8.9e-01,0.00032,0.027,1e+00,0.99,0.00031,0.87,0.024
[1+z],[Fradiopk],-0.43,0.058,4.7e-04,-0.4,0.037,1.1e-03,-0.29,0.026,8.4e-04,0.98,0.00075,-0.89,0.023
[1+z],[offset],-0.39,0.075,2e-02,-0.46,0.061,4.6e-03,-0.32,0.045,7e-03,0.29,0.071,0.37,0.077
[1+z],metallicity,0.057,0.043,6.2e-01,0.071,0.049,5.3e-01,0.043,0.032,5.7e-01,1,0.00024,0.86,0.019
[1+z],Mag,-0.26,0.091,1.9e-02,-0.23,0.09,4.2e-02,-0.15,0.063,4.1e-02,0.99,0.0019,-0.93,0.017
[1+z],[NH],0.27,0.035,1.6e-03,0.27,0.035,2.1e-03,0.19,0.026,1.6e-03,0.27,0.022,0.76,0.016
[1+z],AV,-0.19,0.031,1.1e-03,-0.22,0.031,1e-04,-0.15,0.021,1.2e-04,0.18,0.015,0.47,0.021
[1+z],[SFR],0.69,0.019,1.3e-14,0.69,0.02,4.8e-15,0.49,0.018,1.6e-12,0.24,0.018,0.76,0.016
[1+z],[SSFR],0.21,0.011,2.7e-02,0.25,0.011,7.1e-03,0.17,0.0076,6.8e-03,0.29,0.0067,0.075,0.011
[1+z],[Age],-0.39,0.059,3e-04,-0.43,0.049,5.5e-05,-0.29,0.035,9.9e-05,0.91,0.011,0.76,0.03
[1+z],[Mass],0.25,0.031,6.7e-04,0.28,0.029,1.4e-04,0.19,0.02,1.4e-04,0.99,0.00059,0.87,0.013
[1+z],[T90i],-0.0023,0.02,9.6e-01,-0.057,0.016,1.8e-01,-0.039,0.01,1.6e-01,0.47,0.005,0.68,0.019
[1+z],[T50i],-0.061,0.021,2.5e-01,-0.11,0.015,3.8e-02,-0.073,0.01,3.8e-02,0.19,0.007,0.56,0.02
[1+z],[TR45i],0.031,0.019,5.7e-01,-0.042,0.013,4.3e-01,-0.031,0.0085,3.9e-01,0.15,0.0047,0.39,0.008
[1+z],[Epbandi],0.41,0.062,1.7e-09,0.37,0.034,6.9e-08,0.26,0.024,8.2e-08,0.92,0.0053,0.85,0.047
[1+z],[Epcpli],0.29,0.039,2.7e-06,0.27,0.036,9.8e-06,0.18,0.025,1.2e-05,0.94,0.003,0.87,0.014
[1+z],spectrallagi,-0.18,0.065,2.4e-02,-0.1,0.05,1.8e-01,-0.07,0.034,1.8e-01,0.23,0.012,0.2,0.033
[1+z],[tbursti],-0.26,0.025,1.9e-04,-0.34,0.02,7.9e-07,-0.24,0.014,9.6e-07,0.88,0.002,0.86,0.0071
[1+z],[tpkXi],-0.12,0.12,6.5e-01,-0.11,0.093,7e-01,-0.088,0.068,6.5e-01,0.85,0.027,0.75,0.15
[1+z],[tpkOpti],-0.23,0.017,2.3e-02,-0.15,0.019,1.4e-01,-0.1,0.013,1.3e-01,0.87,0.002,0.87,0.0053
[1+z],[tradiopki],-0.39,0.049,1.8e-03,-0.41,0.034,9.8e-04,-0.28,0.025,1.2e-03,0.99,0.00036,0.86,0.025
[DL],[T90],0.25,0.0039,9.8e-10,0.2,0.0037,1.4e-06,0.13,0.0025,1.4e-06,0.59,0.003,0.69,0.0016
[DL],[T50],0.22,0.0045,1.8e-05,0.18,0.0037,5.6e-04,0.12,0.0026,5.1e-04,0.42,0.0041,0.66,0.0024
[DL],[TR45],0.33,0.0022,2.3e-10,0.25,0.0025,2.6e-06,0.17,0.0018,2.5e-06,0.18,0.0015,0.7,0.0012
[DL],variability1,0.015,0.049,8.4e-01,0.071,0.056,3.6e-01,0.043,0.038,4.1e-01,0.59,0.017,0.27,0.064
[DL],variability2,0.13,0.054,3.1e-01,0.14,0.053,2.5e-01,0.093,0.035,2.6e-01,0.44,0.0043,0.61,0.024
[DL],variability3,-0.078,0.04,5.9e-01,-0.12,0.049,4.2e-01,-0.075,0.034,4.4e-01,0.71,0.0002,0.65,0.026
[DL],[Fg],0.028,0.0082,5.1e-01,-0.022,0.0087,6e-01,-0.018,0.0058,5.3e-01,0.13,0.0053,0.46,0.0057
[DL],[HR],-0.069,0.016,1.3e-01,-0.061,0.015,1.8e-01,-0.041,0.01,1.8e-01,0.16,0.0067,0.37,0.015
[DL],[Eiso],0.67,0.0041,1.5e-67,0.56,0.0049,1.4e-43,0.4,0.004,1.3e-40,0.006,0.0035,0.72,0.0046
[DL],[Lpk],0.68,0.0085,2.9e-45,0.57,0.011,2.4e-28,0.4,0.0083,6.9e-27,0.37,0.0049,0.38,0.012
[DL],[Fpk1],-0.16,0.011,2.6e-04,-0.22,0.012,4.8e-07,-0.15,0.0081,4.2e-07,0.41,0.0042,-0.21,0.0093
[DL],[Fpk2],-0.13,0.03,1.3e-01,-0.17,0.028,4.6e-02,-0.11,0.019,4.8e-02,0.044,0.014,0.26,0.024
[DL],[Fpk3],-0.22,0.023,1.8e-02,-0.28,0.023,2.3e-03,-0.18,0.015,3.2e-03,0.043,0.01,0.24,0.019
[DL],[Fpk4],-0.18,0.019,4.4e-02,-0.22,0.02,1.3e-02,-0.14,0.013,1.9e-02,0.16,0.0075,0.15,0.017
[DL],[Ppk1],-0.13,0.016,1.2e-01,-0.18,0.019,2.7e-02,-0.12,0.012,2.6e-02,0.58,0.0053,0.48,0.0056
[DL],[Ppk2],-0.23,0.011,9.6e-03,-0.33,0.014,1.6e-04,-0.22,0.0087,2.3e-04,0.52,0.0037,0.51,0.0036
[DL],[Ppk3],-0.19,0.0078,3.2e-02,-0.25,0.0099,4.4e-03,-0.17,0.0063,4.6e-03,0.45,0.0029,0.51,0.0027
[DL],[Ppk4],-0.17,0.0086,5.8e-04,-0.22,0.0088,5.3e-06,-0.15,0.006,4.4e-06,0.022,0.0059,0.4,0.0095
[DL],alphaband,-0.22,0.05,1.1e-03,-0.27,0.041,5.7e-05,-0.19,0.028,4.5e-05,0.52,0.02,0.58,0.015
[DL],betaband,-0.11,0.061,1e-01,-0.089,0.049,2e-01,-0.058,0.033,2.1e-01,0.79,0.063,0.61,0.038
[DL],[Epband],0.21,0.022,2.4e-03,0.076,0.02,2.7e-01,0.052,0.014,2.6e-01,0.86,0.0043,0.71,0.0037
[DL],alphacpl,0.13,0.045,4.1e-02,0.081,0.028,2e-01,0.053,0.019,2e-01,0.47,0.031,0.66,0.017
[DL],[Epcpl],-0.086,0.03,1.7e-01,-0.095,0.028,1.3e-01,-0.065,0.019,1.2e-01,0.85,0.0037,0.67,0.005
[DL],alphaspl,-0.099,0.033,3.2e-01,-0.087,0.031,3.9e-01,-0.06,0.02,3.7e-01,0.82,0.0049,0.66,0.0062
[DL],[thetaj],-0.38,0.024,1.9e-06,-0.42,0.021,8.2e-08,-0.28,0.015,2.8e-07,0.87,0.0022,-0.75,0.0057
[DL],spectrallag,-0.1,0.029,1.8e-01,0.034,0.039,6.6e-01,0.027,0.026,6.1e-01,0.27,0.015,0.18,0.026
[DL],[Gamma0],0.67,0.01,2.6e-08,0.5,0.019,9.6e-05,0.35,0.014,1.5e-04,0.89,0.00096,0.78,0.0014
[DL],[tburst],-0.063,0.0095,3.8e-01,0.024,0.0098,7.4e-01,0.016,0.0064,7.5e-01,0.9,0.0011,0.79,0.0015
[DL],[tpkX],0.24,0.089,3.6e-01,0.27,0.11,3e-01,0.16,0.074,3.6e-01,0.87,0.011,0.69,0.016
[DL],[tpkOpt],-0.065,0.0093,5.3e-01,0.11,0.013,2.7e-01,0.078,0.0083,2.6e-01,0.88,0.0014,0.79,0.0012
[DL],[FX11hr],0.045,0.016,5.5e-01,0.021,0.016,7.7e-01,0.011,0.01,8.3e-01,0.99,0.00039,-0.74,0.0012
[DL],betaX11hr,0.0026,0.041,9.7e-01,0.034,0.034,6.7e-01,0.025,0.023,6.4e-01,0.74,0.012,0.68,0.013
[DL],[FOpt11hr],-0.17,0.033,8.5e-03,-0.15,0.034,1.8e-02,-0.1,0.023,1.6e-02,0.97,0.0016,-0.75,0.004
[DL],[tradiopk],0.061,0.015,6.4e-01,0.0028,0.017,9.8e-01,0.016,0.013,8.5e-01,0.99,0.00016,0.66,0.00081
[DL],[Fradiopk],-0.45,0.018,2.3e-04,-0.38,0.019,1.9e-03,-0.27,0.014,1.5e-03,0.97,0.0004,-0.69,0.0017
[DL],[offset],-0.45,0.061,5.9e-03,-0.49,0.043,2.4e-03,-0.34,0.034,3.6e-03,0.36,0.064,-0.18,0.044
[DL],metallicity,0.042,0.043,7.1e-01,0.047,0.048,6.8e-01,0.027,0.032,7.2e-01,1,0.00023,0.036,0.0017
[DL],Mag,-0.3,0.081,6.9e-03,-0.2,0.091,7.5e-02,-0.14,0.064,7.3e-02,0.99,0.002,-0.82,0.0058
[DL],[NH],0.29,0.03,7.8e-04,0.27,0.033,2.4e-03,0.19,0.024,1.8e-03,0.15,0.018,0.69,0.016
[DL],AV,-0.22,0.023,1.5e-04,-0.25,0.029,1.3e-05,-0.17,0.02,1.7e-05,0.12,0.015,0.3,0.019
[DL],[SFR],0.64,0.018,3.2e-12,0.66,0.021,2.1e-13,0.46,0.019,2.1e-11,0.29,0.016,0.69,0.014
[DL],[SSFR],0.23,0.01,1.4e-02,0.25,0.0063,8e-03,0.17,0.0044,6.4e-03,0.15,0.005,0.21,0.01
[DL],[Age],-0.47,0.046,9e-06,-0.46,0.043,1.3e-05,-0.32,0.032,2.6e-05,0.9,0.0095,0.011,0.014
[DL],[Mass],0.23,0.024,1.8e-03,0.25,0.026,6.1e-04,0.17,0.018,6.2e-04,0.99,0.00058,0.5,0.0021
[DL],[T90i],0.022,0.0043,6e-01,-0.059,0.0037,1.6e-01,-0.041,0.0025,1.4e-01,0.38,0.0034,0.57,0.0023
[DL],[T50i],-0.024,0.0054,6.4e-01,-0.1,0.0045,5.3e-02,-0.07,0.0031,4.8e-02,0.1,0.0038,0.46,0.0041
[DL],[TR45i],0.058,0.0027,2.8e-01,-0.039,0.0025,4.6e-01,-0.03,0.0017,4e-01,0.2,0.0011,0.34,0.0021
[DL],[Epbandi],0.49,0.017,6e-13,0.42,0.019,1.6e-09,0.29,0.014,2.4e-09,0.89,0.003,0.78,0.0027
[DL],[Epcpli],0.3,0.028,1.1e-06,0.3,0.027,9.4e-07,0.2,0.018,1.3e-06,0.9,0.0027,0.73,0.0039
[DL],spectrallagi,-0.29,0.024,1.6e-04,-0.097,0.037,2.2e-01,-0.064,0.025,2.2e-01,0.23,0.012,0.018,0.019
[DL],[tbursti],-0.32,0.0072,6.2e-06,-0.37,0.0072,1e-07,-0.25,0.0053,1.5e-07,0.84,0.0017,0.73,0.002
[DL],[tpkXi],-0.12,0.082,6.6e-01,-0.097,0.087,7.2e-01,-0.081,0.064,6.5e-01,0.8,0.012,0.59,0.018
[DL],[tpkOpti],-0.33,0.0095,1e-03,-0.16,0.012,1.3e-01,-0.11,0.0085,1.2e-01,0.81,0.0021,0.73,0.0017
[DL],[tradiopki],-0.37,0.014,3.2e-03,-0.39,0.018,1.8e-03,-0.27,0.014,2.3e-03,0.98,0.0002,0.63,0.0009
[T90],[T50],0.95,0.0024,0e+00,0.94,0.0011,0e+00,0.8,0.0016,0e+00,0.24,0.0016,0.95,0.0014
[T90],[TR45],0.9,0.0023,5.1e-239,0.87,0.0021,6.1e-202,0.71,0.0024,2.4e-161,0.47,0.0019,0.93,0.00091
[T90],variability1,0.039,0.04,3.9e-01,0.13,0.033,3.4e-03,0.091,0.022,2.5e-03,0.92,0.002,0.36,0.051
[T90],variability2,0.21,0.06,7.9e-02,0.26,0.051,2.7e-02,0.18,0.035,2.5e-02,0.89,0.0022,0.82,0.017
[T90],variability3,-0.11,0.026,3.2e-01,-0.12,0.032,2.7e-01,-0.082,0.021,2.6e-01,0.9,0.0036,0.73,0.011
[T90],[Fg],0.55,0.004,2.5e-276,0.55,0.0029,8.2e-281,0.38,0.0022,1.5e-257,0.38,0.0018,0.72,0.0036
[T90],[HR],-0.31,0.0072,7.1e-80,-0.24,0.0058,5.1e-46,-0.16,0.004,3.1e-43,0.39,0.0024,0.39,0.0048
[T90],[Eiso],0.51,0.0064,5.7e-35,0.47,0.0063,3.7e-30,0.33,0.0047,3.7e-29,0.43,0.0031,0.57,0.0054
[T90],[Lpk],0.16,0.011,4.9e-03,0.091,0.012,1e-01,0.061,0.0084,1e-01,0.68,0.0032,0.0017,0.011
[T90],[Fpk1],-0.19,0.0093,8.9e-15,-0.17,0.0079,5.2e-11,-0.11,0.0054,4.9e-11,0.67,0.002,-0.22,0.0058
[T90],[Fpk2],-0.24,0.01,1e-33,-0.21,0.0085,4.2e-27,-0.14,0.0059,1.3e-26,0.53,0.0031,0.043,0.0077
[T90],[Fpk3],-0.18,0.0092,8.8e-19,-0.17,0.0077,9.2e-17,-0.11,0.0053,1.3e-16,0.58,0.0026,-0.033,0.0062
[T90],[Fpk4],0.029,0.01,1.4e-01,-0.0081,0.0077,6.9e-01,-0.0052,0.0051,7e-01,0.65,0.0024,-0.13,0.0059
[T90],[Ppk1],-0.055,0.0077,3.5e-03,-0.057,0.0074,2.3e-03,-0.038,0.0049,2.6e-03,0.18,0.003,0.68,0.0043
[T90],[Ppk2],0.045,0.0074,1.7e-02,0.027,0.0063,1.5e-01,0.018,0.0042,1.6e-01,0.26,0.003,0.69,0.0043
[T90],[Ppk3],0.28,0.0064,3.1e-51,0.24,0.0049,8e-37,0.16,0.0033,2.1e-35,0.35,0.0029,0.72,0.0038
[T90],[Ppk4],-0.057,0.0065,7.3e-02,-0.092,0.0069,3.6e-03,-0.061,0.0046,3.9e-03,0.59,0.003,0.51,0.0064
[T90],alphaband,0.16,0.023,1.4e-09,0.17,0.015,1.3e-10,0.11,0.01,1.8e-10,0.37,0.011,0.79,0.016
[T90],betaband,-0.01,0.025,7.1e-01,-0.023,0.019,3.9e-01,-0.016,0.013,3.7e-01,0.58,0.02,0.85,0.0094
[T90],[Epband],-0.035,0.011,1.9e-01,0.027,0.0088,3.2e-01,0.019,0.0059,3e-01,0.6,0.003,0.89,0.0018
[T90],alphacpl,0.25,0.019,2.9e-21,0.26,0.014,1.6e-23,0.17,0.0093,4.4e-23,0.095,0.0061,0.76,0.0085
[T90],[Epcpl],-0.25,0.014,1.4e-21,-0.21,0.011,2e-15,-0.14,0.0077,6.7e-15,0.62,0.0031,0.75,0.0031
[T90],alphaspl,0.29,0.013,2.4e-17,0.31,0.013,1.8e-19,0.2,0.0087,2.1e-18,0.46,0.0027,0.7,0.0053
[T90],[thetaj],-0.25,0.02,1.9e-03,-0.27,0.02,8.7e-04,-0.18,0.014,7.1e-04,0.93,0.0013,-0.91,0.0033
[T90],spectrallag,0.16,0.013,1.1e-03,0.24,0.025,6.4e-07,0.16,0.016,7.7e-07,0.23,0.011,0.34,0.016
[T90],[Gamma0],0.096,0.014,4e-01,0.16,0.021,1.4e-01,0.1,0.015,1.8e-01,0.49,0.0051,0.9,0.0027
[T90],[tburst],0.21,0.0086,9.4e-05,0.3,0.0075,1.6e-08,0.2,0.0052,1.7e-08,0.67,0.002,0.95,0.00096
[T90],[tpkX],0.37,0.053,7.4e-03,0.45,0.054,9.1e-04,0.34,0.042,5.2e-04,0.33,0.023,0.94,0.0058
[T90],[tpkOpt],0.22,0.011,3e-02,0.29,0.013,3e-03,0.2,0.0093,3.3e-03,0.56,0.0047,0.94,0.0023
[T90],[FX11hr],0.32,0.013,1.5e-07,0.29,0.013,2.4e-06,0.2,0.0095,2.6e-06,0.99,0.00025,-0.89,0.0011
[T90],betaX11hr,-0.13,0.05,7.3e-02,-0.043,0.033,5.5e-01,-0.029,0.022,5.4e-01,0.27,0.012,0.75,0.014
[T90],[FOpt11hr],0.14,0.027,7e-03,0.13,0.028,1.7e-02,0.085,0.019,1.7e-02,0.97,0.00098,-0.88,0.0026
[T90],[tradiopk],-0.18,0.019,1.2e-01,-0.2,0.022,8.4e-02,-0.14,0.016,8.1e-02,0.98,0.00062,0.94,0.0024
[T90],[Fradiopk],-0.048,0.023,6.9e-01,-0.045,0.023,7.1e-01,-0.031,0.016,7e-01,0.98,0.00053,-0.93,0.0025
[T90],[offset],-0.51,0.06,8.3e-04,-0.55,0.044,2.9e-04,-0.38,0.033,6.8e-04,0.07,0.03,-0.12,0.039
[T90],metallicity,-0.095,0.055,4e-01,-0.013,0.054,9.1e-01,-0.0047,0.037,9.5e-01,0.98,0.00058,0.84,0.0059
[T90],Mag,-0.14,0.09,2.2e-01,-0.14,0.093,2.2e-01,-0.092,0.063,2.2e-01,0.99,0.0017,-0.97,0.0026
[T90],[NH],0.21,0.032,1.4e-02,0.1,0.034,2.4e-01,0.074,0.024,2e-01,0.61,0.011,0.74,0.023
[T90],AV,-0.022,0.025,6.9e-01,0.015,0.03,7.8e-01,0.01,0.021,7.8e-01,0.48,0.022,0.53,0.02
[T90],[SFR],0.27,0.025,7.2e-03,0.32,0.028,1.5e-03,0.22,0.021,1.6e-03,0.45,0.015,0.6,0.019
[T90],[SSFR],0.23,0.012,1.2e-02,0.2,0.012,3.3e-02,0.13,0.0082,4.1e-02,0.65,0.0052,0.1,0.0092
[T90],[Age],0.011,0.04,9.2e-01,0.051,0.043,6.5e-01,0.035,0.03,6.4e-01,0.66,0.014,0.67,0.012
[T90],[Mass],-0.12,0.021,9.1e-02,0.016,0.025,8.3e-01,0.016,0.018,7.4e-01,0.97,0.00077,0.83,0.0037
[T90],[T50i],0.88,0.0059,2.1e-119,0.83,0.005,9.6e-96,0.66,0.005,6.9e-80,0.5,0.0034,0.89,0.0042
[T90],[TR45i],0.86,0.0033,1.4e-105,0.8,0.0032,1.8e-80,0.63,0.0032,1.3e-68,0.65,0.0023,0.72,0.0024
[T90],[Epbandi],0.24,0.024,9.4e-04,0.3,0.02,2.9e-05,0.2,0.014,2.6e-05,0.64,0.007,0.93,0.0036
[T90],[Epcpli],0.014,0.03,8.2e-01,0.021,0.028,7.4e-01,0.012,0.019,7.8e-01,0.67,0.0053,0.85,0.0042
[T90],spectrallagi,0.088,0.012,2.6e-01,0.11,0.035,1.5e-01,0.076,0.022,1.5e-01,0.23,0.012,0.32,0.016
[T90],[tbursti],0.098,0.012,1.7e-01,0.16,0.0099,2.3e-02,0.11,0.0067,2.6e-02,0.43,0.003,0.92,0.0017
[T90],[tpkXi],-0.09,0.089,7.4e-01,0.11,0.095,6.9e-01,0.086,0.077,6.5e-01,0.046,0.035,0.91,0.011
[T90],[tpkOpti],0.18,0.011,7.8e-02,0.23,0.013,2.6e-02,0.16,0.0095,2.5e-02,0.28,0.0062,0.93,0.0023
[T90],[tradiopki],-0.23,0.019,6.9e-02,-0.28,0.022,2.9e-02,-0.19,0.018,3e-02,0.97,0.00084,0.93,0.0028
[T50],[TR45],0.89,0.0031,7e-182,0.85,0.0029,3.1e-148,0.69,0.0032,3.6e-124,0.24,0.003,0.95,0.0013
[T50],variability1,0.057,0.038,2.1e-01,0.12,0.033,7.8e-03,0.081,0.022,7.3e-03,0.85,0.0032,0.36,0.052
[T50],variability2,0.14,0.071,3e-01,0.2,0.057,1.5e-01,0.15,0.04,1.2e-01,0.77,0.0036,0.76,0.025
[T50],variability3,-0.17,0.029,1.7e-01,-0.13,0.036,2.8e-01,-0.091,0.023,2.7e-01,0.8,0.0047,0.65,0.015
[T50],[Fg],0.53,0.0044,6.2e-211,0.53,0.0032,6.3e-212,0.37,0.0023,5.7e-195,0.15,0.0021,0.69,0.0039
[T50],[HR],-0.34,0.008,2.3e-78,-0.28,0.0063,4.3e-53,-0.18,0.0044,2.1e-50,0.095,0.0027,0.22,0.0054
[T50],[Eiso],0.44,0.0069,9e-17,0.38,0.0076,2.1e-12,0.26,0.0054,4.3e-12,0.27,0.0041,0.57,0.0056
[T50],[Lpk],0.092,0.013,1.7e-01,-0.0073,0.014,9.1e-01,-0.0055,0.0094,9e-01,0.56,0.0046,-0.038,0.013
[T50],[Fpk1],-0.27,0.011,6.2e-18,-0.24,0.0092,1.3e-14,-0.16,0.0063,1.7e-14,0.53,0.003,-0.29,0.0076
[T50],[Fpk2],-0.26,0.011,2.3e-39,-0.25,0.0085,2.1e-35,-0.17,0.0059,1.3e-34,0.33,0.0032,-0.057,0.0077
[T50],[Fpk3],-0.21,0.0093,2.6e-25,-0.21,0.0078,2.8e-25,-0.14,0.0053,7.7e-25,0.4,0.0028,-0.11,0.0068
[T50],[Fpk4],-0.012,0.0098,5.6e-01,-0.057,0.0077,5e-03,-0.037,0.0051,5.4e-03,0.48,0.0026,-0.13,0.0069
[T50],[Ppk1],-0.089,0.0078,2.3e-06,-0.095,0.0075,4.7e-07,-0.063,0.005,6.5e-07,0.12,0.003,0.51,0.0046
[T50],[Ppk2],0.00026,0.0074,9.9e-01,-0.019,0.0062,3.1e-01,-0.013,0.0041,3e-01,0.045,0.0028,0.53,0.0044
[T50],[Ppk3],0.23,0.0063,6.7e-34,0.19,0.0049,2.7e-23,0.12,0.0032,4.6e-22,0.071,0.0026,0.59,0.0039
[T50],[Ppk4],-0.1,0.0084,1.4e-02,-0.13,0.0082,1.2e-03,-0.087,0.0055,1.3e-03,0.37,0.0043,0.47,0.0083
[T50],alphaband,0.14,0.023,4.6e-07,0.15,0.016,5.4e-08,0.1,0.011,4.9e-08,0.054,0.0097,0.72,0.017
[T50],betaband,-0.0054,0.024,8.5e-01,-0.016,0.02,5.6e-01,-0.011,0.013,5.4e-01,0.71,0.018,0.78,0.0088
[T50],[Epband],-0.08,0.011,4e-03,-0.034,0.0089,2.2e-01,-0.022,0.006,2.3e-01,0.76,0.0021,0.81,0.0023
[T50],alphacpl,0.28,0.021,8.8e-23,0.29,0.015,5.5e-25,0.2,0.01,2.1e-24,0.21,0.0075,0.65,0.0094
[T50],[Epcpl],-0.27,0.015,1.1e-21,-0.25,0.013,3.1e-18,-0.17,0.0088,9.9e-18,0.73,0.0026,0.57,0.005
[T50],alphaspl,0.32,0.017,7.8e-14,0.37,0.017,1.3e-17,0.25,0.012,1e-16,0.69,0.0023,0.27,0.0082
[T50],[thetaj],-0.17,0.022,6.4e-02,-0.19,0.023,4.6e-02,-0.13,0.016,4.4e-02,0.91,0.0017,-0.86,0.0041
[T50],spectrallag,0.12,0.02,4.5e-02,0.16,0.028,7.4e-03,0.11,0.018,8.2e-03,0.26,0.013,0.36,0.018
[T50],[Gamma0],0.059,0.014,6.2e-01,0.13,0.022,2.7e-01,0.082,0.015,3e-01,0.66,0.0044,0.79,0.0076
[T50],[tburst],0.22,0.011,8.6e-04,0.27,0.0096,3.3e-05,0.18,0.0068,4.4e-05,0.77,0.0025,0.92,0.003
[T50],[tpkX],0.74,0.058,2.4e-03,0.6,0.076,2.2e-02,0.47,0.074,1.9e-02,0.52,0.023,0.93,0.0085
[T50],[tpkOpt],0.29,0.013,6.1e-03,0.34,0.013,1.4e-03,0.22,0.01,2.2e-03,0.69,0.0039,0.91,0.0043
[T50],[FX11hr],0.25,0.014,5.6e-05,0.2,0.014,1.1e-03,0.14,0.0099,1.2e-03,0.98,0.00028,-0.82,0.0022
[T50],betaX11hr,-0.016,0.057,8.4e-01,0.073,0.035,3.4e-01,0.047,0.023,3.6e-01,0.47,0.01,0.73,0.016
[T50],[FOpt11hr],0.14,0.03,1.2e-02,0.12,0.031,4.4e-02,0.077,0.021,4.4e-02,0.96,0.0012,-0.83,0.0036
[T50],[tradiopk],-0.14,0.02,3.6e-01,-0.14,0.024,3.4e-01,-0.1,0.018,3.2e-01,0.98,0.0004,0.9,0.0029
[T50],[Fradiopk],0.084,0.026,5.7e-01,0.07,0.026,6.4e-01,0.043,0.019,6.7e-01,0.98,0.00051,-0.9,0.0035
[T50],[offset],-0.59,0.077,9.9e-04,-0.63,0.05,3.6e-04,-0.45,0.042,9e-04,0.36,0.048,-0.42,0.031
[T50],metallicity,-0.12,0.062,4.1e-01,-0.085,0.07,5.6e-01,-0.055,0.048,5.8e-01,0.99,0.00039,0.78,0.0043
[T50],Mag,-0.041,0.091,7.2e-01,-0.049,0.094,6.7e-01,-0.034,0.064,6.6e-01,0.99,0.0018,-0.94,0.0038
[T50],[NH],0.1,0.037,2.8e-01,0.14,0.039,1.5e-01,0.095,0.027,1.4e-01,0.43,0.013,0.71,0.029
[T50],AV,0.014,0.031,8.2e-01,0.034,0.036,5.9e-01,0.023,0.025,5.9e-01,0.3,0.027,0.51,0.02
[T50],[SFR],0.23,0.036,5.8e-02,0.31,0.039,9.3e-03,0.21,0.029,1.3e-02,0.26,0.023,0.59,0.023
[T50],[SSFR],0.22,0.012,4.5e-02,0.18,0.014,1.1e-01,0.11,0.0095,1.4e-01,0.56,0.0081,0.091,0.011
[T50],[Age],0.012,0.054,9.3e-01,0.051,0.057,7.2e-01,0.036,0.04,7e-01,0.73,0.018,0.56,0.017
[T50],[Mass],-0.041,0.027,6.2e-01,0.07,0.029,4e-01,0.05,0.02,3.7e-01,0.98,0.00067,0.79,0.0051
[T50],[T90i],0.89,0.0069,3.6e-126,0.85,0.0054,1.1e-103,0.68,0.0051,1e-83,0.039,0.004,0.96,0.0024
[T50],[TR45i],0.84,0.0044,8.8e-82,0.77,0.0043,1.8e-60,0.6,0.004,7.7e-54,0.5,0.0032,0.77,0.0032
[T50],[Epbandi],0.057,0.024,5e-01,0.14,0.021,1.1e-01,0.09,0.015,1.2e-01,0.75,0.0067,0.87,0.007
[T50],[Epcpli],0.013,0.041,8.6e-01,-0.00067,0.036,9.9e-01,-0.00018,0.025,1e+00,0.77,0.0047,0.79,0.0063
[T50],spectrallagi,0.1,0.011,2.3e-01,0.18,0.039,3.4e-02,0.12,0.026,3.7e-02,0.23,0.012,0.32,0.015
[T50],[tbursti],0.16,0.014,5.2e-02,0.19,0.011,2.1e-02,0.12,0.008,2.5e-02,0.61,0.0033,0.9,0.0044
[T50],[tpkXi],0.64,0.17,1.7e-01,0.51,0.19,3.3e-01,0.36,0.18,3.5e-01,0.34,0.077,0.98,0.0086
[T50],[tpkOpti],0.26,0.014,1.8e-02,0.28,0.015,1.1e-02,0.19,0.011,1.1e-02,0.5,0.0049,0.9,0.0046
[T50],[tradiopki],-0.19,0.018,2.1e-01,-0.23,0.024,1.2e-01,-0.17,0.019,9.4e-02,0.97,0.00047,0.9,0.0028
[TR45],variability1,0.04,0.045,5.2e-01,0.077,0.044,2.1e-01,0.052,0.029,2.1e-01,0.7,0.009,0.3,0.056
[TR45],variability2,0.045,0.067,7.2e-01,0.11,0.053,3.8e-01,0.072,0.037,4e-01,0.69,0.0058,0.71,0.025
[TR45],variability3,-0.16,0.046,2.6e-01,-0.14,0.053,3.3e-01,-0.097,0.035,3.2e-01,0.78,0.0057,0.67,0.022
[TR45],[Fg],0.51,0.0083,5.6e-42,0.49,0.0064,6e-39,0.34,0.0049,1.4e-36,0.13,0.0036,0.7,0.0063
[TR45],[HR],-0.12,0.016,5e-03,-0.035,0.015,4.2e-01,-0.021,0.01,4.6e-01,0.35,0.0049,0.31,0.013
[TR45],[Eiso],0.56,0.0063,6.3e-27,0.5,0.0074,5.8e-21,0.35,0.0057,3.9e-20,0.098,0.0042,0.68,0.0052
[TR45],[Lpk],0.11,0.013,8.2e-02,0.011,0.015,8.6e-01,0.0044,0.01,9.2e-01,0.45,0.0047,0.038,0.014
[TR45],[Fpk1],-0.12,0.015,2.4e-03,-0.11,0.014,6.5e-03,-0.074,0.009,6.5e-03,0.59,0.0029,-0.34,0.0089
[TR45],[Fpk2],-0.011,0.048,9e-01,-0.043,0.039,6e-01,-0.034,0.026,5.4e-01,0.28,0.011,0.2,0.031
[TR45],[Fpk3],-0.18,0.035,4.1e-02,-0.15,0.033,8.2e-02,-0.1,0.022,8.3e-02,0.52,0.0071,0.092,0.024
[TR45],[Fpk4],-0.088,0.033,3.1e-01,-0.1,0.03,2.5e-01,-0.067,0.019,2.5e-01,0.59,0.0052,-0.05,0.019
[TR45],[Ppk1],0.051,0.019,5.3e-01,0.021,0.027,7.9e-01,0.0062,0.018,9.1e-01,0.27,0.0055,0.54,0.0071
[TR45],[Ppk2],-0.14,0.011,9.5e-02,-0.2,0.019,2.2e-02,-0.13,0.012,2.2e-02,0.045,0.0049,0.7,0.0038
[TR45],[Ppk3],-0.048,0.0088,5.8e-01,-0.11,0.012,1.9e-01,-0.08,0.0081,1.7e-01,0.069,0.0037,0.69,0.0031
[TR45],[Ppk4],-0.12,0.0094,5.9e-03,-0.16,0.0089,1.8e-04,-0.11,0.0059,1.8e-04,0.24,0.0036,0.4,0.0096
[TR45],alphaband,0.07,0.048,3.6e-01,0.00079,0.046,9.9e-01,0.0017,0.031,9.7e-01,0.16,0.032,0.76,0.023
[TR45],betaband,-0.086,0.063,2.6e-01,-0.053,0.053,4.9e-01,-0.034,0.035,5e-01,0.73,0.078,0.77,0.045
[TR45],[Epband],0.23,0.025,1.8e-03,0.3,0.021,4.1e-05,0.21,0.015,4.5e-05,0.8,0.0052,0.85,0.0033
[TR45],alphacpl,0.14,0.03,6.7e-03,0.12,0.023,1.9e-02,0.08,0.015,1.9e-02,0.31,0.019,0.65,0.015
[TR45],[Epcpl],-0.14,0.031,5.8e-03,-0.075,0.027,1.5e-01,-0.048,0.018,1.6e-01,0.76,0.0033,0.66,0.0052
[TR45],alphaspl,-0.15,0.031,1.7e-01,-0.22,0.032,4.4e-02,-0.15,0.022,4.2e-02,0.73,0.0048,0.71,0.0057
[TR45],[thetaj],-0.11,0.021,2e-01,-0.12,0.021,1.6e-01,-0.085,0.015,1.5e-01,0.9,0.0019,-0.81,0.0047
[TR45],spectrallag,0.14,0.015,4.1e-02,0.15,0.031,2.7e-02,0.1,0.021,2.5e-02,0.26,0.014,0.34,0.017
[TR45],[Gamma0],-0.045,0.022,7.7e-01,-0.0077,0.029,9.6e-01,-0.0094,0.02,9.2e-01,0.77,0.0026,0.88,0.0027
[TR45],[tburst],0.31,0.012,5.4e-07,0.41,0.0081,5.9e-12,0.28,0.0057,1.4e-11,0.85,0.0014,0.91,0.0013
[TR45],[tpkX],0.58,0.12,8.2e-02,0.58,0.14,8.2e-02,0.44,0.12,8.9e-02,0.86,0.016,0.85,0.023
[TR45],[tpkOpt],0.3,0.0092,5.4e-03,0.38,0.012,2.4e-04,0.26,0.0088,3.9e-04,0.8,0.0021,0.9,0.0016
[TR45],[FX11hr],0.3,0.013,9.3e-07,0.26,0.013,1.9e-05,0.18,0.009,1.6e-05,0.98,0.0003,-0.73,0.0022
[TR45],betaX11hr,-0.063,0.053,4e-01,0.028,0.033,7e-01,0.017,0.022,7.3e-01,0.63,0.0084,0.58,0.018
[TR45],[FOpt11hr],0.15,0.03,1e-02,0.11,0.031,6.4e-02,0.072,0.021,6.3e-02,0.96,0.0013,-0.75,0.0042
[TR45],[tradiopk],-0.029,0.021,8.5e-01,-0.086,0.03,5.7e-01,-0.064,0.021,5.3e-01,0.99,0.00028,0.86,0.004
[TR45],[Fradiopk],0.049,0.032,7.5e-01,0.081,0.031,6e-01,0.056,0.023,6e-01,0.98,0.00053,-0.85,0.0045
[TR45],[offset],-0.55,0.067,1.1e-03,-0.57,0.05,6e-04,-0.41,0.041,1.1e-03,0.58,0.054,-0.66,0.052
[TR45],metallicity,-0.11,0.055,4.1e-01,-0.045,0.063,7.4e-01,-0.031,0.042,7.3e-01,0.99,0.00035,0.6,0.0053
[TR45],Mag,-0.068,0.091,5.5e-01,-0.062,0.094,5.9e-01,-0.042,0.064,5.9e-01,0.99,0.0019,-0.93,0.0039
[TR45],[NH],0.14,0.034,1.3e-01,0.19,0.036,4.4e-02,0.12,0.024,4.8e-02,0.22,0.016,0.71,0.028
[TR45],AV,-0.057,0.035,3.6e-01,0.0072,0.037,9.1e-01,0.006,0.025,8.9e-01,0.1,0.023,0.45,0.021
[TR45],[SFR],0.16,0.033,2e-01,0.27,0.037,2.7e-02,0.18,0.027,3.3e-02,0.018,0.013,0.58,0.023
[TR45],[SSFR],0.22,0.011,3e-02,0.23,0.0094,2.8e-02,0.15,0.0068,2.9e-02,0.35,0.0055,0.2,0.01
[TR45],[Age],0.087,0.048,4.8e-01,0.13,0.05,3.1e-01,0.088,0.035,2.9e-01,0.81,0.013,0.4,0.014
[TR45],[Mass],-0.061,0.025,4.5e-01,0.03,0.028,7.1e-01,0.022,0.019,6.8e-01,0.98,0.00066,0.66,0.0036
[TR45],[T90i],0.85,0.0033,1.9e-101,0.79,0.0035,1.4e-76,0.61,0.0035,1.6e-65,0.22,0.0027,0.93,0.0013
[TR45],[T50i],0.83,0.0045,3.3e-78,0.77,0.0043,3.7e-58,0.6,0.004,3.4e-53,0.072,0.0028,0.91,0.0026
[TR45],[Epbandi],0.25,0.027,6.1e-03,0.31,0.024,4.3e-04,0.22,0.017,3.2e-04,0.87,0.0036,0.85,0.0033
[TR45],[Epcpli],0.04,0.042,5.9e-01,0.025,0.038,7.3e-01,0.018,0.026,7.1e-01,0.83,0.0035,0.68,0.0062
[TR45],spectrallagi,0.16,0.012,6e-02,0.24,0.035,3.5e-03,0.17,0.024,2.9e-03,0.24,0.012,0.33,0.016
[TR45],[tbursti],0.16,0.015,4.4e-02,0.25,0.0099,1.3e-03,0.17,0.0069,1.4e-03,0.74,0.0025,0.87,0.0025
[TR45],[tpkXi],0.51,0.13,1.6e-01,0.53,0.16,1.4e-01,0.38,0.14,1.4e-01,0.82,0.02,0.84,0.028
[TR45],[tpkOpti],0.24,0.0095,2.9e-02,0.3,0.012,6.4e-03,0.2,0.0087,8.1e-03,0.67,0.0032,0.88,0.0018
[TR45],[tradiopki],-0.15,0.02,3.4e-01,-0.22,0.032,1.5e-01,-0.17,0.025,1e-01,0.98,0.00032,0.85,0.004
variability1,variability2,0.23,0.15,1.2e-01,0.37,0.1,1.1e-02,0.26,0.071,1.1e-02,0.41,0.064,0.52,0.12
variability1,variability3,0.078,0.13,6.3e-01,0.18,0.12,2.5e-01,0.13,0.08,2.3e-01,0.41,0.077,0.52,0.095
variability1,[Fg],-0.044,0.055,3.4e-01,-0.016,0.037,7.2e-01,-0.015,0.025,6.2e-01,0.6,0.0057,0.25,0.044
variability1,[HR],-0.034,0.047,4.8e-01,-0.0046,0.036,9.2e-01,-0.0053,0.024,8.7e-01,0.49,0.012,0.29,0.04
variability1,[Eiso],-0.0066,0.081,9.4e-01,0.12,0.067,1.8e-01,0.079,0.045,1.8e-01,0.33,0.011,0.2,0.061
variability1,[Lpk],0.009,0.1,9.3e-01,0.12,0.066,2.1e-01,0.08,0.044,2.3e-01,0.014,0.01,0.029,0.092
variability1,[Fpk1],0.021,0.058,7.3e-01,0.091,0.051,1.3e-01,0.065,0.034,1.1e-01,0.3,0.0097,-0.11,0.061
variability1,[Fpk2],-0.051,0.05,4.4e-01,-0.079,0.05,2.3e-01,-0.055,0.034,2.1e-01,0.48,0.014,0.35,0.039
variability1,[Fpk3],-0.053,0.05,4.2e-01,-0.078,0.05,2.3e-01,-0.054,0.033,2.2e-01,0.44,0.012,0.33,0.039
variability1,[Fpk4],-0.062,0.049,3.5e-01,-0.088,0.05,1.8e-01,-0.06,0.034,1.7e-01,0.34,0.019,0.26,0.038
variability1,[Ppk1],-0.051,0.046,4.4e-01,-0.044,0.051,5.1e-01,-0.031,0.033,4.8e-01,0.89,0.0048,0.54,0.04
variability1,[Ppk2],-0.054,0.047,4.2e-01,-0.043,0.051,5.1e-01,-0.031,0.034,4.9e-01,0.89,0.0041,0.54,0.04
variability1,[Ppk3],-0.07,0.05,3e-01,-0.064,0.051,3.4e-01,-0.044,0.034,3.2e-01,0.88,0.0042,0.53,0.04
variability1,[Ppk4],0.049,0.063,4.7e-01,0.11,0.057,1e-01,0.08,0.038,7.9e-02,0.4,0.024,0.24,0.047
variability1,alphaband,0.00024,0.073,1e+00,0.05,0.055,4.3e-01,0.035,0.037,4.1e-01,0.86,0.019,0.38,0.087
variability1,betaband,-0.018,0.04,7.8e-01,-0.0074,0.055,9.1e-01,-0.0048,0.038,9.1e-01,0.9,0.04,0.38,0.088
variability1,[Epband],-0.077,0.11,2.2e-01,-0.046,0.051,4.7e-01,-0.033,0.035,4.4e-01,0.97,0.0022,0.39,0.094
variability1,alphacpl,0.024,0.094,7.3e-01,-0.03,0.055,6.6e-01,-0.021,0.037,6.5e-01,0.79,0.031,0.34,0.063
variability1,[Epcpl],0.073,0.072,2.9e-01,0.1,0.058,1.4e-01,0.069,0.04,1.3e-01,0.95,0.0035,0.38,0.06
variability1,alphaspl,0.026,0.23,9e-01,-0.035,0.16,8.7e-01,-0.025,0.12,8.5e-01,0.95,0.0083,0.4,0.17
variability1,[thetaj],-0.12,0.085,3.2e-01,-0.17,0.071,1.7e-01,-0.11,0.048,1.7e-01,0.93,0.0053,-0.44,0.099
variability1,spectrallag,-0.11,0.077,1.5e-01,-0.18,0.057,2.5e-02,-0.12,0.039,2.2e-02,0.31,0.014,0.12,0.066
variability1,[Gamma0],0.085,0.1,6.7e-01,0.05,0.11,8.1e-01,0.033,0.076,8.2e-01,0.99,0.00098,0.47,0.14
variability1,[tburst],-0.039,0.051,7.1e-01,-0.18,0.069,8.1e-02,-0.13,0.047,7.6e-02,0.94,0.0019,0.26,0.092
variability1,[tpkOpt],-0.23,0.098,1.8e-01,-0.27,0.1,1.1e-01,-0.18,0.071,1.1e-01,0.95,0.0015,0.52,0.11
variability1,[FX11hr],0.013,0.061,8.5e-01,0.057,0.056,4.3e-01,0.043,0.037,3.7e-01,0.99,0.00044,-0.31,0.063
variability1,betaX11hr,-0.033,0.078,7.1e-01,-0.037,0.068,6.8e-01,-0.025,0.045,6.8e-01,0.88,0.0095,0.3,0.094
variability1,[FOpt11hr],-0.018,0.046,7.9e-01,-0.04,0.054,5.7e-01,-0.026,0.036,5.8e-01,0.96,0.0021,-0.31,0.061
variability1,[tradiopk],-0.14,0.1,5.2e-01,-0.26,0.12,2.2e-01,-0.16,0.084,2.5e-01,0.99,0.00082,0.43,0.17
variability1,[Fradiopk],-0.24,0.17,2.7e-01,-0.36,0.14,9.1e-02,-0.26,0.096,8.6e-02,0.99,0.002,-0.46,0.19
variability1,[offset],0.25,0.14,6.3e-01,0.19,0.17,7e-01,0.064,0.12,8.5e-01,0.12,0.077,0.099,0.085
variability1,metallicity,0.053,0.22,8.4e-01,0.28,0.21,2.6e-01,0.21,0.16,2.4e-01,1,0.00076,0.28,0.2
variability1,Mag,-0.011,0.13,9.4e-01,-0.01,0.13,9.5e-01,-0.0067,0.091,9.5e-01,0.99,0.0026,-0.64,0.058
variability1,[NH],0.045,0.067,7.2e-01,0.037,0.077,7.7e-01,0.026,0.051,7.6e-01,0.59,0.049,0.46,0.065
variability1,AV,0.044,0.086,6.2e-01,0.065,0.068,4.7e-01,0.043,0.046,4.7e-01,0.43,0.024,0.24,0.089
variability1,[SFR],-0.032,0.09,8.6e-01,0.087,0.1,6.3e-01,0.051,0.069,6.6e-01,0.52,0.037,0.071,0.12
variability1,[SSFR],0.028,0.087,8.7e-01,-0.024,0.089,8.9e-01,-0.017,0.061,8.9e-01,0.073,0.016,0.12,0.078
variability1,[Age],0.024,0.13,9.2e-01,0.06,0.15,8e-01,0.056,0.1,7.5e-01,0.89,0.037,0.4,0.14
variability1,[Mass],0.049,0.16,6.9e-01,0.17,0.078,1.7e-01,0.11,0.053,1.7e-01,0.99,0.00087,0.5,0.091
variability1,[T90i],0.031,0.064,7e-01,0.11,0.051,1.6e-01,0.076,0.034,1.5e-01,0.79,0.0095,0.31,0.072
variability1,[T50i],0.064,0.066,4.3e-01,0.16,0.054,4.4e-02,0.11,0.037,4.2e-02,0.6,0.014,0.29,0.075
variability1,[TR45i],0.03,0.066,7e-01,0.056,0.055,4.8e-01,0.036,0.037,5e-01,0.31,0.018,0.2,0.069
variability1,[Epbandi],-0.076,0.2,6.1e-01,0.16,0.11,2.9e-01,0.12,0.078,2.5e-01,0.96,0.0083,0.33,0.12
variability1,[Epcpli],0.068,0.11,5.1e-01,0.072,0.089,4.8e-01,0.054,0.062,4.4e-01,0.96,0.004,0.36,0.086
variability1,spectrallagi,-0.12,0.065,2.2e-01,-0.21,0.073,4.2e-02,-0.14,0.051,4.2e-02,0.27,0.019,0.06,0.057
variability1,[tbursti],-0.01,0.065,9.4e-01,-0.21,0.084,9.5e-02,-0.15,0.058,7.9e-02,0.91,0.0033,0.3,0.11
variability1,[tpkOpti],-0.23,0.11,1.9e-01,-0.26,0.1,1.3e-01,-0.18,0.07,1.4e-01,0.93,0.0024,0.49,0.12
variability1,[tradiopki],-0.17,0.1,4.6e-01,-0.31,0.1,1.6e-01,-0.2,0.074,2e-01,0.99,0.001,0.43,0.18
variability2,variability3,0.33,0.065,4.3e-02,0.39,0.064,1.5e-02,0.27,0.045,1.5e-02,0.72,0.016,0.8,0.023
variability2,[Fg],0.11,0.057,3.9e-01,0.14,0.055,2.6e-01,0.098,0.037,2.4e-01,0.62,0.011,0.69,0.021
variability2,[HR],0.0077,0.065,9.6e-01,0.032,0.061,8.2e-01,0.019,0.041,8.4e-01,0.35,0.03,0.55,0.04
variability2,[Eiso],0.14,0.072,2.4e-01,0.23,0.055,5.7e-02,0.17,0.038,4.7e-02,0.36,0.0096,0.52,0.036
variability2,[Lpk],0.19,0.065,1.3e-01,0.29,0.054,2.4e-02,0.2,0.037,2.1e-02,0.0094,0.007,0.2,0.038
variability2,[Fpk1],0.076,0.059,5.4e-01,0.082,0.055,5.1e-01,0.054,0.038,5.2e-01,0.024,0.014,0.14,0.037
variability2,[Fpk2],0.27,0.096,4.3e-01,0.31,0.12,3.4e-01,0.24,0.091,3.1e-01,0.41,0.06,0.65,0.042
variability2,[Fpk3],0.25,0.09,4.6e-01,0.29,0.12,3.9e-01,0.22,0.089,3.9e-01,0.38,0.048,0.62,0.038
variability2,[Fpk4],0.22,0.088,5.2e-01,0.25,0.12,4.5e-01,0.19,0.087,3.9e-01,0.32,0.042,0.57,0.038
variability2,[Ppk1],0.35,0.076,3e-01,0.45,0.11,1.7e-01,0.34,0.084,1.4e-01,0.81,0.021,0.84,0.02
variability2,[Ppk2],0.33,0.07,3.3e-01,0.41,0.099,2.1e-01,0.31,0.078,1.9e-01,0.79,0.017,0.83,0.018
variability2,[Ppk3],0.3,0.066,3.7e-01,0.35,0.095,2.8e-01,0.27,0.073,2.4e-01,0.77,0.015,0.82,0.018
variability2,[Ppk4],0.08,0.057,6.4e-01,0.18,0.082,3e-01,0.12,0.057,2.8e-01,0.45,0.022,0.58,0.026
variability2,alphaband,-0.2,0.11,1.9e-01,-0.21,0.095,1.9e-01,-0.14,0.064,2.1e-01,0.84,0.038,0.71,0.044
variability2,betaband,0.12,0.15,4.3e-01,0.081,0.13,6e-01,0.057,0.087,5.9e-01,0.83,0.13,0.77,0.054
variability2,[Epband],0.072,0.094,6.5e-01,0.11,0.074,4.7e-01,0.075,0.051,4.8e-01,0.97,0.0042,0.81,0.02
variability2,alphacpl,0.27,0.18,2e-01,0.28,0.15,1.9e-01,0.19,0.11,1.8e-01,0.71,0.13,0.79,0.082
variability2,[Epcpl],-0.028,0.18,9e-01,-0.0028,0.15,9.9e-01,-0.0073,0.11,9.6e-01,0.94,0.011,0.83,0.034
variability2,[thetaj],-0.09,0.067,5.3e-01,-0.093,0.064,5.2e-01,-0.066,0.044,5e-01,0.94,0.0036,-0.83,0.018
variability2,spectrallag,-0.18,0.12,2.6e-01,-0.32,0.089,4.5e-02,-0.23,0.064,3.6e-02,0.36,0.023,0.29,0.068
variability2,[Gamma0],-0.068,0.056,8.4e-01,0.16,0.094,6.3e-01,0.082,0.079,7e-01,0.96,0.0017,0.84,0.026
variability2,[tburst],-0.0096,0.11,9.7e-01,-0.11,0.11,6.1e-01,-0.068,0.079,6.7e-01,0.94,0.0032,0.79,0.036
variability2,[tpkX],0.44,0.13,1.8e-01,0.46,0.15,1.6e-01,0.33,0.11,1.4e-01,0.94,0.012,0.87,0.018
variability2,[tpkOpt],-0.19,0.065,4.7e-01,-0.12,0.1,6.6e-01,-0.076,0.069,6.5e-01,0.93,0.0027,0.79,0.031
variability2,[FX11hr],0.35,0.07,2.7e-02,0.36,0.076,2.4e-02,0.24,0.055,3e-02,0.99,0.00078,-0.78,0.025
variability2,betaX11hr,0.0053,0.085,9.7e-01,-0.0092,0.089,9.5e-01,-0.0046,0.06,9.7e-01,0.86,0.02,0.78,0.028
variability2,[FOpt11hr],0.1,0.078,4.4e-01,0.11,0.085,4.1e-01,0.074,0.056,4e-01,0.97,0.0035,-0.79,0.019
variability2,[tradiopk],-0.32,0.096,1.3e-01,-0.29,0.081,1.7e-01,-0.21,0.059,1.5e-01,0.99,0.00022,0.83,0.014
variability2,[Fradiopk],-0.092,0.031,6.8e-01,-0.0039,0.055,9.9e-01,0.011,0.041,9.4e-01,0.98,0.00063,-0.84,0.014
variability2,[offset],0.55,0.076,1.3e-01,0.43,0.095,2.4e-01,0.33,0.083,2.1e-01,0.092,0.059,0.41,0.15
variability2,metallicity,0.22,0.15,4e-01,0.17,0.17,5e-01,0.12,0.12,5.1e-01,1,0.00054,0.77,0.038
variability2,Mag,0.063,0.26,8.3e-01,0.071,0.26,8.1e-01,0.052,0.19,7.8e-01,0.99,0.0043,-0.87,0.025
variability2,[NH],-0.14,0.1,4.9e-01,-0.014,0.11,9.4e-01,-0.0072,0.078,9.5e-01,0.58,0.066,0.59,0.064
variability2,AV,-0.063,0.098,6.3e-01,-0.086,0.087,5.2e-01,-0.058,0.059,5.2e-01,0.41,0.037,0.48,0.056
variability2,[SFR],-0.14,0.17,6.6e-01,-0.048,0.18,8.8e-01,-0.07,0.14,7.8e-01,0.12,0.055,-0.12,0.13
variability2,[SSFR],-0.057,0.054,7.6e-01,-0.066,0.07,7.2e-01,-0.04,0.048,7.5e-01,0.025,0.014,0.12,0.032
variability2,[Age],0.16,0.094,4.5e-01,0.14,0.11,5.2e-01,0.1,0.081,4.9e-01,0.92,0.029,0.81,0.025
variability2,[Mass],-0.091,0.073,5.6e-01,-0.11,0.086,4.9e-01,-0.069,0.059,5.1e-01,0.99,0.0017,0.83,0.017
variability2,[T90i],0.18,0.058,1.4e-01,0.25,0.051,4.3e-02,0.18,0.036,3.4e-02,0.8,0.0033,0.78,0.019
variability2,[T50i],0.18,0.069,2.1e-01,0.23,0.057,9.7e-02,0.17,0.041,7.5e-02,0.57,0.0054,0.68,0.03
variability2,[TR45i],0.01,0.063,9.4e-01,0.019,0.053,8.8e-01,0.016,0.036,8.5e-01,0.29,0.0095,0.47,0.033
variability2,[Epbandi],0.14,0.092,3.7e-01,0.18,0.076,2.5e-01,0.12,0.052,2.7e-01,0.97,0.0036,0.81,0.02
variability2,[Epcpli],-0.11,0.18,6.2e-01,-0.077,0.16,7.3e-01,-0.052,0.11,7.3e-01,0.96,0.0087,0.82,0.034
variability2,spectrallagi,-0.2,0.09,2.1e-01,-0.37,0.092,1.8e-02,-0.27,0.066,1.5e-02,0.27,0.02,0.18,0.056
variability2,[tbursti],0.073,0.12,7.5e-01,-0.061,0.12,7.9e-01,-0.034,0.086,8.4e-01,0.91,0.0041,0.79,0.037
variability2,[tpkXi],0.44,0.11,1.8e-01,0.46,0.1,1.6e-01,0.32,0.086,1.9e-01,0.9,0.015,0.87,0.018
variability2,[tpkOpti],-0.21,0.08,4.5e-01,-0.093,0.12,7.3e-01,-0.062,0.082,7.2e-01,0.9,0.0038,0.77,0.032
variability2,[tradiopki],-0.37,0.1,8.3e-02,-0.38,0.085,7.2e-02,-0.26,0.062,7.7e-02,0.99,0.00026,0.82,0.015
variability3,[Fg],-0.032,0.031,7.7e-01,0.059,0.036,5.9e-01,0.034,0.024,6.4e-01,0.67,0.01,0.61,0.015
variability3,[HR],0.21,0.062,6.3e-02,0.3,0.048,8.7e-03,0.2,0.033,1.1e-02,0.54,0.05,0.64,0.046
variability3,[Eiso],0.36,0.055,1.2e-02,0.35,0.053,1.3e-02,0.24,0.038,1.6e-02,0.76,0.009,0.8,0.018
variability3,[Lpk],0.38,0.045,7e-03,0.34,0.054,1.7e-02,0.23,0.039,1.8e-02,0.36,0.013,0.59,0.025
variability3,[Fpk1],0.041,0.028,7.1e-01,0.18,0.04,1e-01,0.11,0.026,1.3e-01,0.033,0.011,0.075,0.02
variability3,[Fpk2],0.061,0.095,7e-01,0.15,0.078,3.6e-01,0.093,0.053,3.9e-01,0.13,0.055,0.21,0.099
variability3,[Fpk3],0.03,0.091,8.5e-01,0.12,0.076,4.5e-01,0.075,0.051,4.8e-01,0.042,0.03,0.061,0.098
variability3,[Fpk4],0.0097,0.085,9.5e-01,0.1,0.07,5.2e-01,0.062,0.047,5.7e-01,0.13,0.036,-0.13,0.078
variability3,[Ppk1],0.05,0.088,7.6e-01,0.12,0.08,4.6e-01,0.079,0.054,4.7e-01,0.86,0.02,0.78,0.023
variability3,[Ppk2],0.028,0.078,8.6e-01,0.11,0.071,4.9e-01,0.072,0.048,5.1e-01,0.83,0.021,0.77,0.024
variability3,[Ppk3],-0.0072,0.072,9.6e-01,0.074,0.067,6.4e-01,0.052,0.046,6.4e-01,0.8,0.024,0.74,0.028
variability3,[Ppk4],0.18,0.076,3.7e-01,0.27,0.11,1.9e-01,0.19,0.078,1.8e-01,0.58,0.015,0.63,0.034
variability3,alphaband,-0.017,0.095,9e-01,-0.11,0.096,4e-01,-0.076,0.066,3.9e-01,0.89,0.016,0.74,0.024
variability3,betaband,0.12,0.1,3.7e-01,0.087,0.11,5.2e-01,0.058,0.072,5.2e-01,0.92,0.061,0.77,0.027
variability3,[Epband],0.29,0.06,2.8e-02,0.37,0.062,4.6e-03,0.25,0.044,5.2e-03,0.98,0.0028,0.8,0.011
variability3,alphacpl,0.084,0.079,6.9e-01,0.052,0.1,8.1e-01,0.029,0.07,8.4e-01,0.79,0.033,0.75,0.03
variability3,[Epcpl],0.24,0.066,2.5e-01,0.3,0.082,1.5e-01,0.18,0.058,2.1e-01,0.95,0.01,0.83,0.02
variability3,[thetaj],0.014,0.069,9.3e-01,0.12,0.079,4.7e-01,0.068,0.053,5.5e-01,0.96,0.0028,-0.82,0.024
variability3,spectrallag,-0.26,0.034,3e-02,-0.42,0.071,3.9e-04,-0.29,0.05,5.6e-04,0.2,0.022,0.074,0.038
variability3,[Gamma0],0.42,0.27,4.1e-01,0.5,0.26,3.3e-01,0.39,0.23,3.5e-01,0.97,0.0021,0.82,0.031
variability3,[tburst],0.15,0.13,7.4e-01,0.26,0.18,5.9e-01,0.19,0.17,6.5e-01,0.94,0.0068,0.79,0.052
variability3,[tpkX],0.24,0.16,5.7e-01,0.35,0.18,3.9e-01,0.26,0.14,3.2e-01,0.96,0.013,0.89,0.017
variability3,[tpkOpt],-0.47,0.13,1.1e-01,-0.56,0.12,4.4e-02,-0.42,0.11,5.1e-02,0.93,0.003,0.67,0.055
variability3,[FX11hr],0.27,0.1,2.6e-01,0.19,0.12,4.2e-01,0.14,0.088,4e-01,0.99,0.001,-0.76,0.045
variability3,betaX11hr,-0.2,0.11,3.5e-01,-0.21,0.13,3.3e-01,-0.14,0.09,3.2e-01,0.89,0.024,0.74,0.041
variability3,[FOpt11hr],0.18,0.092,2.4e-01,0.19,0.11,2.2e-01,0.13,0.073,2.1e-01,0.97,0.0047,-0.77,0.027
variability3,[tradiopk],-0.31,0.052,1.3e-01,-0.24,0.055,2.5e-01,-0.16,0.043,2.6e-01,1,0.00018,0.86,0.022
variability3,[Fradiopk],-0.043,0.058,8.4e-01,0.027,0.079,9e-01,0.023,0.054,8.8e-01,0.98,0.00065,-0.86,0.023
variability3,[offset],0.58,0.09,1e-01,0.62,0.11,7.7e-02,0.49,0.096,6.1e-02,0.16,0.1,0.43,0.19
variability3,metallicity,0.14,0.43,7e-01,0.26,0.26,4.7e-01,0.19,0.19,4.2e-01,1,0.00077,0.79,0.026
variability3,Mag,0.15,0.42,7.8e-01,0.15,0.43,7.9e-01,0.11,0.34,8.5e-01,0.99,0.0061,-0.74,0.088
variability3,[NH],-0.043,0.11,8.6e-01,-0.11,0.13,6.5e-01,-0.08,0.092,6.5e-01,0.69,0.055,0.66,0.045
variability3,AV,0.094,0.085,5.4e-01,0.12,0.098,4.4e-01,0.08,0.067,4.4e-01,0.53,0.034,0.6,0.048
variability3,[SFR],-0.3,0.17,6.3e-01,-0.23,0.17,7.5e-01,-0.17,0.16,6.2e-01,0.19,0.09,0.063,0.18
variability3,[SSFR],-0.23,0.086,2.6e-01,-0.32,0.066,1.1e-01,-0.23,0.044,1.1e-01,0.22,0.015,0.14,0.044
variability3,[Age],0.038,0.1,8.7e-01,0.055,0.11,8.1e-01,0.038,0.08,8e-01,0.92,0.031,0.82,0.025
variability3,[Mass],-0.027,0.09,8.9e-01,-0.013,0.11,9.5e-01,-0.014,0.072,9e-01,0.99,0.0019,0.83,0.021
variability3,[T90i],-0.012,0.05,9.4e-01,-0.04,0.058,7.8e-01,-0.026,0.042,8e-01,0.82,0.0074,0.73,0.02
variability3,[T50i],-0.055,0.075,7.6e-01,-0.068,0.085,7e-01,-0.046,0.059,7.1e-01,0.68,0.0078,0.63,0.034
variability3,[TR45i],-0.099,0.049,5e-01,-0.12,0.054,4.2e-01,-0.078,0.037,4.3e-01,0.46,0.01,0.44,0.025
variability3,[Epbandi],0.29,0.086,8.5e-02,0.26,0.089,1.2e-01,0.19,0.062,1.1e-01,0.98,0.0032,0.83,0.022
variability3,[Epcpli],0.091,0.13,7.8e-01,0.086,0.13,8e-01,0.055,0.1,7.8e-01,0.97,0.0058,0.81,0.04
variability3,spectrallagi,-0.26,0.069,1.4e-01,-0.43,0.12,1.5e-02,-0.31,0.085,1.4e-02,0.2,0.014,0.088,0.046
variability3,[tbursti],0.24,0.13,6.1e-01,0.31,0.18,4.8e-01,0.23,0.15,4.5e-01,0.92,0.0095,0.8,0.05
variability3,[tpkXi],0.095,0.13,8.2e-01,0.19,0.15,6.5e-01,0.15,0.11,6.2e-01,0.94,0.015,0.87,0.019
variability3,[tpkOpti],-0.41,0.15,1.6e-01,-0.47,0.14,1e-01,-0.36,0.12,8.8e-02,0.9,0.0038,0.65,0.06
variability3,[tradiopki],-0.3,0.052,1.6e-01,-0.29,0.058,1.7e-01,-0.2,0.045,1.6e-01,0.99,0.00022,0.85,0.022
[Fg],[HR],0.1,0.007,1.8e-10,0.11,0.0062,4.4e-11,0.084,0.0041,3e-14,0.0063,0.0029,0.44,0.0047
[Fg],[Eiso],0.69,0.0078,2.5e-70,0.71,0.0081,3.3e-76,0.52,0.007,7e-67,0.079,0.0049,0.76,0.0056
[Fg],[Lpk],0.43,0.012,1.5e-15,0.43,0.013,8.9e-16,0.3,0.01,1.4e-15,0.4,0.0054,0.28,0.01
[Fg],[Fpk1],0.6,0.0072,3e-153,0.59,0.0069,1.4e-148,0.42,0.0055,9.7e-138,0.42,0.0033,0.38,0.0064
[Fg],[Fpk2],0.3,0.0084,1.4e-52,0.26,0.0078,2.3e-41,0.19,0.0056,4.2e-45,0.24,0.0041,0.38,0.0075
[Fg],[Fpk3],0.37,0.0076,4.9e-84,0.33,0.007,8.9e-64,0.23,0.0051,2.6e-66,0.31,0.004,0.37,0.0068
[Fg],[Fpk4],0.53,0.0078,6e-185,0.49,0.0065,3.6e-151,0.34,0.005,1.3e-147,0.41,0.0038,0.34,0.0071
[Fg],[Ppk1],0.42,0.009,5.9e-110,0.39,0.007,1.3e-91,0.27,0.0051,1.3e-89,0.26,0.0036,0.64,0.0057
[Fg],[Ppk2],0.51,0.0093,1.1e-162,0.48,0.006,8.5e-142,0.33,0.0045,4.5e-135,0.19,0.0034,0.69,0.0058
[Fg],[Ppk3],0.65,0.0073,3.8e-304,0.64,0.0049,3e-289,0.46,0.004,7.7e-263,0.064,0.0032,0.77,0.0052
[Fg],[Ppk4],0.54,0.011,6.4e-79,0.51,0.0083,3e-67,0.35,0.0062,4.4e-64,0.017,0.0044,0.68,0.0089
[Fg],alphaband,0.13,0.024,8.7e-07,0.13,0.017,4.4e-07,0.089,0.011,5.7e-07,0.0082,0.0061,0.69,0.016
[Fg],betaband,-0.029,0.023,2.8e-01,-0.0038,0.019,8.9e-01,-0.0034,0.012,8.5e-01,0.73,0.014,0.74,0.0076
[Fg],[Epband],0.43,0.0097,2e-63,0.44,0.0086,3.2e-67,0.31,0.0061,8.2e-68,0.77,0.0019,0.82,0.003
[Fg],alphacpl,0.095,0.019,2.9e-04,0.081,0.015,2.1e-03,0.052,0.0097,2.8e-03,0.4,0.0075,0.49,0.011
[Fg],[Epcpl],0.22,0.012,9.3e-18,0.23,0.011,7.2e-19,0.16,0.0074,6.5e-20,0.83,0.0023,0.55,0.008
[Fg],alphaspl,-0.032,0.014,3.6e-01,0.011,0.014,7.6e-01,0.0043,0.009,8.5e-01,0.78,0.003,0.12,0.011
[Fg],[thetaj],0.0086,0.023,9.2e-01,-0.0023,0.024,9.8e-01,0.0026,0.016,9.6e-01,0.85,0.0028,-0.72,0.0074
[Fg],spectrallag,-0.067,0.019,2.4e-01,-0.049,0.028,4e-01,-0.034,0.018,3.8e-01,0.25,0.013,0.17,0.016
[Fg],[Gamma0],0.45,0.017,6.1e-05,0.32,0.021,4.8e-03,0.22,0.018,4.6e-03,0.72,0.0042,0.8,0.0088
[Fg],[tburst],0.13,0.0092,1.6e-02,0.03,0.012,5.8e-01,0.02,0.0078,5.9e-01,0.85,0.0029,0.68,0.011
[Fg],[tpkX],0.27,0.068,1.4e-01,0.29,0.062,1.2e-01,0.2,0.048,1.1e-01,0.53,0.015,0.82,0.013
[Fg],[tpkOpt],-0.28,0.019,6.5e-03,-0.2,0.025,4.9e-02,-0.14,0.018,4.6e-02,0.73,0.0033,0.71,0.0079
[Fg],[FX11hr],0.52,0.017,6.7e-18,0.57,0.016,2.1e-22,0.4,0.013,2.2e-20,0.98,0.00041,-0.51,0.012
[Fg],betaX11hr,-0.41,0.039,7.9e-09,-0.42,0.032,3.7e-09,-0.28,0.023,1.5e-08,0.58,0.0089,0.46,0.017
[Fg],[FOpt11hr],0.23,0.028,2.8e-05,0.24,0.03,2.2e-05,0.16,0.021,2e-05,0.95,0.0014,-0.57,0.0097
[Fg],[tradiopk],-0.21,0.022,9e-02,-0.17,0.023,1.7e-01,-0.12,0.017,1.5e-01,0.96,0.0011,0.8,0.0084
[Fg],[Fradiopk],0.092,0.02,4.7e-01,0.11,0.023,4e-01,0.069,0.017,4.2e-01,0.96,0.0014,-0.79,0.0091
[Fg],[offset],-0.36,0.071,2.5e-02,-0.42,0.06,8.4e-03,-0.29,0.045,1e-02,0.16,0.037,-0.096,0.044
[Fg],metallicity,-0.16,0.057,1.7e-01,-0.16,0.054,1.7e-01,-0.11,0.038,1.5e-01,0.98,0.00047,0.65,0.01
[Fg],Mag,-0.013,0.089,9.1e-01,-0.029,0.094,8e-01,-0.019,0.064,8e-01,0.99,0.0019,-0.85,0.0082
[Fg],[NH],-0.019,0.029,8.3e-01,-0.037,0.036,6.7e-01,-0.024,0.024,6.8e-01,0.098,0.015,0.51,0.022
[Fg],AV,0.0089,0.031,8.8e-01,0.014,0.032,8.1e-01,0.0089,0.021,8.1e-01,0.076,0.017,0.39,0.021
[Fg],[SFR],0.038,0.031,7.3e-01,0.097,0.034,3.6e-01,0.067,0.024,3.5e-01,0.062,0.017,0.4,0.024
[Fg],[SSFR],0.21,0.015,2.8e-02,0.17,0.018,7.1e-02,0.12,0.012,7.4e-02,0.44,0.0091,0.15,0.013
[Fg],[Age],-0.03,0.046,8e-01,-0.031,0.048,7.9e-01,-0.019,0.033,8.1e-01,0.72,0.012,0.53,0.017
[Fg],[Mass],-0.19,0.029,9.6e-03,-0.15,0.03,3.9e-02,-0.11,0.021,3.5e-02,0.98,0.00069,0.63,0.0085
[Fg],[T90i],0.48,0.009,6.9e-32,0.48,0.0081,3.2e-31,0.33,0.006,2.5e-29,0.21,0.0043,0.72,0.0063
[Fg],[T50i],0.42,0.011,3e-16,0.38,0.01,2.7e-13,0.26,0.0075,1.2e-12,0.018,0.0058,0.65,0.0077
[Fg],[TR45i],0.53,0.0089,1.3e-25,0.48,0.0089,5e-21,0.33,0.0068,5.6e-20,0.24,0.0053,0.64,0.0064
[Fg],[Epbandi],0.49,0.027,2.4e-12,0.51,0.022,1.8e-13,0.35,0.016,1.9e-12,0.71,0.0047,0.85,0.0072
[Fg],[Epcpli],0.4,0.032,5.1e-11,0.39,0.029,1.2e-10,0.27,0.02,2e-10,0.87,0.0036,0.57,0.014
[Fg],spectrallagi,-0.014,0.018,8.6e-01,-0.0014,0.036,9.9e-01,-0.0017,0.023,9.7e-01,0.21,0.012,0.18,0.018
[Fg],[tbursti],0.12,0.011,1.1e-01,0.014,0.016,8.4e-01,0.01,0.011,8.3e-01,0.75,0.0026,0.68,0.0074
[Fg],[tpkXi],-0.074,0.099,7.9e-01,-0.00072,0.1,1e+00,-0.0025,0.072,9.6e-01,0.19,0.031,0.8,0.019
[Fg],[tpkOpti],-0.17,0.019,1.2e-01,-0.1,0.025,3.2e-01,-0.069,0.018,3.3e-01,0.6,0.0051,0.7,0.0081
[Fg],[tradiopki],-0.14,0.024,2.9e-01,-0.079,0.027,5.5e-01,-0.05,0.019,5.7e-01,0.95,0.0013,0.79,0.0089
[HR],[Eiso],0.17,0.018,4.8e-04,0.24,0.017,4.6e-07,0.17,0.011,9.1e-08,0.12,0.0061,0.38,0.014
[HR],[Lpk],0.13,0.025,2.6e-02,0.19,0.023,1.6e-03,0.13,0.016,1.5e-03,0.22,0.0086,0.11,0.021
[HR],[Fpk1],0.45,0.011,3.9e-75,0.47,0.01,7.9e-83,0.33,0.0073,4.2e-79,0.37,0.0044,0.29,0.011
[HR],[Fpk2],0.43,0.012,9e-116,0.46,0.009,8.3e-139,0.32,0.0065,4.7e-134,0.33,0.005,0.46,0.012
[HR],[Fpk3],0.41,0.01,6.4e-105,0.45,0.0086,3.5e-126,0.31,0.0061,2.4e-122,0.4,0.0045,0.35,0.01
[HR],[Fpk4],0.32,0.011,2e-63,0.37,0.0088,1e-83,0.25,0.006,9.8e-83,0.51,0.0043,0.084,0.01
[HR],[Ppk1],0.086,0.011,1.2e-05,0.082,0.0094,2.8e-05,0.056,0.0063,2.4e-05,0.25,0.0053,0.65,0.0061
[HR],[Ppk2],0.036,0.01,7.1e-02,0.026,0.0087,1.9e-01,0.018,0.0057,1.8e-01,0.16,0.005,0.6,0.0068
[HR],[Ppk3],-0.08,0.0098,4.5e-05,-0.11,0.0083,2e-08,-0.071,0.0055,6.4e-08,0.0062,0.0039,0.49,0.0061
[HR],[Ppk4],0.065,0.012,4.7e-02,0.055,0.012,9.3e-02,0.038,0.0077,8.1e-02,0.08,0.0057,0.39,0.0095
[HR],alphaband,-0.098,0.031,3.3e-04,-0.14,0.018,1.5e-07,-0.1,0.012,2e-08,0.3,0.017,0.58,0.017
[HR],betaband,-0.2,0.033,4.3e-14,-0.32,0.019,6.3e-33,-0.22,0.014,6.7e-34,0.82,0.015,0.67,0.012
[HR],[Epband],0.63,0.017,5.2e-149,0.72,0.01,2.3e-214,0.56,0.0081,5.9e-207,0.9,0.0021,0.81,0.0079
[HR],alphacpl,-0.23,0.019,5.3e-19,-0.29,0.015,9.6e-31,-0.21,0.01,4.8e-32,0.45,0.0084,0.39,0.011
[HR],[Epcpl],0.69,0.014,3.8e-211,0.78,0.0094,6.5e-305,0.61,0.0083,1.1e-267,0.86,0.0023,0.67,0.008
[HR],alphaspl,-0.73,0.016,1.6e-148,-0.78,0.011,1.9e-176,-0.6,0.01,8.4e-158,0.71,0.0043,0.59,0.0093
[HR],[thetaj],0.089,0.042,3.2e-01,0.092,0.037,3e-01,0.061,0.025,3.1e-01,0.87,0.0061,-0.55,0.026
[HR],spectrallag,-0.038,0.033,5.3e-01,-0.15,0.035,9.8e-03,-0.11,0.023,8.4e-03,0.24,0.015,0.18,0.027
[HR],[Gamma0],0.1,0.023,4e-01,0.038,0.032,7.5e-01,0.048,0.02,5.5e-01,0.9,0.0048,0.65,0.028
[HR],[tburst],0.055,0.017,3.4e-01,0.022,0.018,7.1e-01,0.013,0.012,7.3e-01,0.91,0.002,0.5,0.021
[HR],[tpkX],0.064,0.089,7.5e-01,0.032,0.088,8.7e-01,0.02,0.063,8.7e-01,0.83,0.01,0.7,0.029
[HR],[tpkOpt],-0.23,0.032,3.3e-02,-0.17,0.038,1.2e-01,-0.11,0.026,1.2e-01,0.9,0.0028,0.57,0.029
[HR],[FX11hr],0.017,0.034,8.1e-01,0.083,0.034,2.3e-01,0.058,0.023,2.1e-01,0.98,0.00043,-0.51,0.024
[HR],betaX11hr,-0.15,0.045,5.7e-02,-0.17,0.04,3e-02,-0.11,0.027,3e-02,0.75,0.011,0.51,0.024
[HR],[FOpt11hr],0.0061,0.037,9.2e-01,0.046,0.038,4.5e-01,0.031,0.026,4.5e-01,0.96,0.0017,-0.55,0.019
[HR],[tradiopk],-0.044,0.037,7.5e-01,-0.014,0.042,9.2e-01,-0.014,0.027,8.8e-01,0.99,0.00056,0.73,0.026
[HR],[Fradiopk],0.24,0.044,7.7e-02,0.22,0.041,1.1e-01,0.14,0.03,1.2e-01,0.98,0.0012,-0.7,0.027
[HR],[offset],0.0084,0.078,9.6e-01,0.066,0.074,6.9e-01,0.049,0.052,6.6e-01,0.038,0.028,0.47,0.086
[HR],metallicity,-0.02,0.068,8.7e-01,-0.016,0.07,9e-01,-0.01,0.047,9.1e-01,1,0.00039,0.72,0.019
[HR],Mag,0.1,0.1,3.8e-01,0.083,0.1,4.8e-01,0.056,0.07,4.8e-01,0.99,0.0021,-0.55,0.035
[HR],[NH],-0.025,0.043,7.9e-01,-0.01,0.047,9.1e-01,-0.0075,0.031,9e-01,0.36,0.025,0.37,0.039
[HR],AV,0.067,0.034,2.7e-01,0.094,0.037,1.2e-01,0.063,0.025,1.2e-01,0.21,0.015,0.4,0.027
[HR],[SFR],-0.0023,0.044,9.8e-01,0.023,0.05,8.4e-01,0.016,0.035,8.3e-01,0.27,0.021,0.36,0.034
[HR],[SSFR],-0.058,0.037,5.8e-01,-0.016,0.039,8.8e-01,-0.016,0.026,8.2e-01,0.34,0.013,-0.06,0.028
[HR],[Age],-0.23,0.059,6.3e-02,-0.2,0.06,1e-01,-0.14,0.042,8.8e-02,0.85,0.016,0.7,0.025
[HR],[Mass],-0.046,0.035,5.6e-01,-0.024,0.037,7.7e-01,-0.016,0.025,7.7e-01,0.99,0.00054,0.66,0.017
[HR],[T90i],-0.022,0.017,6.3e-01,0.044,0.015,3.5e-01,0.032,0.01,3e-01,0.46,0.0052,0.43,0.015
[HR],[T50i],-0.075,0.023,1.9e-01,-0.022,0.021,7.1e-01,-0.013,0.014,7.5e-01,0.24,0.0082,0.3,0.02
[HR],[TR45i],-0.06,0.024,3.1e-01,0.00052,0.021,9.9e-01,0.0034,0.014,9.3e-01,0.012,0.0074,0.2,0.019
[HR],[Epbandi],0.48,0.045,4.6e-09,0.6,0.035,1.4e-14,0.47,0.028,4e-16,0.94,0.0025,0.87,0.013
[HR],[Epcpli],0.63,0.03,4.3e-27,0.68,0.028,1.9e-32,0.49,0.023,2.2e-28,0.93,0.0032,0.38,0.026
[HR],spectrallagi,-0.13,0.026,1.2e-01,-0.22,0.049,9.2e-03,-0.15,0.032,8.5e-03,0.21,0.017,0.075,0.025
[HR],[tbursti],0.077,0.025,3.3e-01,0.053,0.027,5e-01,0.034,0.019,5.3e-01,0.86,0.0029,0.53,0.027
[HR],[tpkXi],-0.4,0.11,1.8e-01,-0.45,0.11,1.2e-01,-0.29,0.082,1.8e-01,0.79,0.017,0.74,0.021
[HR],[tpkOpti],-0.19,0.032,8.8e-02,-0.16,0.038,1.4e-01,-0.11,0.027,1.5e-01,0.85,0.0043,0.56,0.029
[HR],[tradiopki],0.01,0.041,9.4e-01,0.057,0.043,6.9e-01,0.04,0.028,6.8e-01,0.99,0.00069,0.72,0.027
[Eiso],[Lpk],0.78,0.0089,4.4e-66,0.73,0.01,1.9e-52,0.54,0.009,2.3e-46,0.32,0.0054,0.63,0.0098
[Eiso],[Fpk1],0.34,0.012,2.4e-14,0.36,0.013,2.6e-15,0.25,0.0092,1.5e-15,0.29,0.0051,0.27,0.011
[Eiso],[Fpk2],0.37,0.03,4.1e-05,0.37,0.029,4e-05,0.25,0.021,4.9e-05,0.082,0.0098,0.51,0.023
[Eiso],[Fpk3],0.35,0.024,3.4e-04,0.37,0.025,9.7e-05,0.25,0.019,1.7e-04,0.27,0.008,0.55,0.017
[Eiso],[Fpk4],0.45,0.019,5.4e-07,0.49,0.021,5.4e-08,0.33,0.016,1.9e-07,0.33,0.0069,0.55,0.015
[Eiso],[Ppk1],0.42,0.016,6.6e-07,0.42,0.018,6.4e-07,0.29,0.013,8.8e-07,0.28,0.0049,0.47,0.0081
[Eiso],[Ppk2],0.35,0.011,2.4e-04,0.36,0.015,1.2e-04,0.24,0.011,2.2e-04,0.12,0.0051,0.65,0.0051
[Eiso],[Ppk3],0.43,0.0087,1.5e-06,0.48,0.012,7.5e-08,0.33,0.0082,1.8e-07,0.061,0.0047,0.68,0.005
[Eiso],[Ppk4],0.27,0.015,6.9e-08,0.25,0.012,4.7e-07,0.17,0.0084,4.6e-07,0.077,0.0057,0.43,0.012
[Eiso],alphaband,-0.16,0.063,2.7e-02,-0.22,0.042,2.7e-03,-0.15,0.028,3.4e-03,0.035,0.014,0.59,0.018
[Eiso],betaband,-0.076,0.081,3.1e-01,0.041,0.051,5.8e-01,0.028,0.034,5.8e-01,0.59,0.047,0.62,0.047
[Eiso],[Epband],0.5,0.021,8.2e-13,0.56,0.019,5.2e-16,0.41,0.014,2.1e-16,0.62,0.0049,0.75,0.0055
[Eiso],alphacpl,0.15,0.043,1.9e-02,0.088,0.031,1.8e-01,0.057,0.021,2e-01,0.42,0.016,0.32,0.021
[Eiso],[Epcpl],0.15,0.036,2.7e-02,0.2,0.03,2.2e-03,0.15,0.02,9.9e-04,0.74,0.004,0.3,0.011
[Eiso],alphaspl,-0.17,0.038,8.2e-02,-0.21,0.038,3.5e-02,-0.14,0.026,3.7e-02,0.71,0.0063,0.055,0.024
[Eiso],[thetaj],-0.25,0.02,2e-03,-0.27,0.02,9.1e-04,-0.18,0.014,1.3e-03,0.76,0.0043,-0.59,0.0092
[Eiso],spectrallag,-0.14,0.022,8.8e-02,-0.012,0.036,8.9e-01,-0.013,0.023,8.2e-01,0.23,0.018,0.0077,0.022
[Eiso],[Gamma0],0.75,0.016,1.9e-10,0.68,0.02,4.4e-08,0.52,0.019,9.5e-08,0.67,0.0065,0.79,0.013
[Eiso],[tburst],0.074,0.0096,3.3e-01,0.068,0.014,3.7e-01,0.045,0.0091,3.8e-01,0.8,0.0026,0.56,0.0098
[Eiso],[tpkX],0.17,0.11,5.4e-01,0.13,0.12,6.3e-01,0.094,0.09,6.6e-01,0.57,0.02,0.69,0.023
[Eiso],[tpkOpt],-0.29,0.016,4.3e-03,-0.17,0.022,1.1e-01,-0.11,0.015,1.1e-01,0.76,0.0041,0.69,0.0091
[Eiso],[FX11hr],0.43,0.018,1.5e-08,0.46,0.017,1.7e-09,0.31,0.013,5.9e-09,0.97,0.00062,-0.27,0.011
[Eiso],betaX11hr,-0.34,0.046,1.7e-05,-0.35,0.033,1.3e-05,-0.23,0.024,3.1e-05,0.56,0.0067,0.14,0.023
[Eiso],[FOpt11hr],0.13,0.037,4.5e-02,0.15,0.036,2.8e-02,0.1,0.025,2.7e-02,0.94,0.0017,-0.39,0.01
[Eiso],[tradiopk],-0.17,0.02,1.9e-01,-0.16,0.025,2.1e-01,-0.12,0.019,1.7e-01,0.95,0.00097,0.64,0.0084
[Eiso],[Fradiopk],-0.24,0.02,6.8e-02,-0.18,0.025,1.7e-01,-0.12,0.018,1.8e-01,0.94,0.0014,-0.66,0.0087
[Eiso],[offset],-0.49,0.064,2.5e-03,-0.55,0.042,5.4e-04,-0.39,0.035,7.3e-04,0.45,0.034,-0.57,0.053
[Eiso],metallicity,-0.061,0.055,5.9e-01,-0.022,0.053,8.5e-01,-0.017,0.035,8.2e-01,0.98,0.00046,-0.081,0.011
[Eiso],Mag,-0.27,0.087,2.2e-02,-0.17,0.096,1.4e-01,-0.12,0.066,1.3e-01,0.99,0.002,-0.78,0.01
[Eiso],[NH],0.13,0.032,1.6e-01,0.089,0.035,3.2e-01,0.062,0.024,3.1e-01,0.027,0.013,0.55,0.019
[Eiso],AV,-0.13,0.029,3.5e-02,-0.13,0.032,3.2e-02,-0.086,0.022,3e-02,0.026,0.013,0.22,0.021
[Eiso],[SFR],0.45,0.025,1e-05,0.47,0.027,3.6e-06,0.33,0.021,7.6e-06,0.18,0.014,0.46,0.021
[Eiso],[SSFR],0.26,0.012,5.9e-03,0.24,0.011,1.1e-02,0.16,0.0079,1.2e-02,0.1,0.0055,0.26,0.012
[Eiso],[Age],-0.27,0.045,1.5e-02,-0.21,0.045,5.5e-02,-0.14,0.031,5.6e-02,0.77,0.0077,-0.12,0.014
[Eiso],[Mass],0.061,0.028,4.2e-01,0.088,0.029,2.5e-01,0.065,0.02,2.1e-01,0.97,0.00066,0.24,0.0069
[Eiso],[T90i],0.35,0.0067,4.9e-16,0.31,0.0068,7.7e-13,0.22,0.0048,4.9e-13,0.25,0.0036,0.52,0.0054
[Eiso],[T50i],0.28,0.0073,3.1e-07,0.22,0.008,9.4e-05,0.15,0.0055,8.1e-05,0.046,0.0043,0.48,0.006
[Eiso],[TR45i],0.41,0.0071,4.1e-14,0.36,0.0077,4.5e-11,0.25,0.0056,3.1e-11,0.15,0.0047,0.53,0.0058
[Eiso],[Epbandi],0.65,0.019,7.2e-23,0.69,0.018,4.9e-26,0.51,0.015,3.1e-24,0.72,0.0038,0.78,0.0052
[Eiso],[Epcpli],0.4,0.033,2.4e-10,0.44,0.028,3.3e-12,0.31,0.02,1.8e-12,0.8,0.0031,0.35,0.01
[Eiso],spectrallagi,-0.27,0.022,1.1e-03,-0.078,0.039,3.5e-01,-0.061,0.025,2.8e-01,0.19,0.013,-0.13,0.02
[Eiso],[tbursti],-0.082,0.0094,2.8e-01,-0.16,0.012,3e-02,-0.11,0.0085,3.3e-02,0.71,0.0031,0.52,0.01
[Eiso],[tpkXi],-0.011,0.088,9.7e-01,-0.049,0.094,8.6e-01,-0.046,0.072,8e-01,0.41,0.022,0.65,0.023
[Eiso],[tpkOpti],-0.38,0.015,1.3e-04,-0.25,0.022,1.3e-02,-0.17,0.015,1.3e-02,0.63,0.0053,0.65,0.0093
[Eiso],[tradiopki],-0.42,0.018,7.2e-04,-0.34,0.025,7.4e-03,-0.24,0.019,5.9e-03,0.94,0.0011,0.62,0.0086
[Lpk],[Fpk1],0.45,0.015,5.2e-17,0.43,0.016,7.7e-16,0.3,0.012,1e-15,0.02,0.0078,0.45,0.016
[Lpk],[Fpk2],0.45,0.032,2.8e-05,0.45,0.036,2.5e-05,0.32,0.027,2.8e-05,0.2,0.014,0.38,0.03
[Lpk],[Fpk3],0.43,0.024,1.5e-04,0.47,0.029,3.3e-05,0.33,0.022,3.6e-05,0.083,0.012,0.45,0.021
[Lpk],[Fpk4],0.46,0.02,3e-05,0.52,0.024,1.5e-06,0.37,0.02,2.2e-06,0.024,0.01,0.48,0.018
[Lpk],[Ppk1],0.45,0.019,1.8e-05,0.47,0.028,6.5e-06,0.33,0.021,7.8e-06,0.54,0.0068,0.17,0.013
[Lpk],[Ppk2],0.4,0.018,5.1e-04,0.43,0.025,1.7e-04,0.3,0.019,2e-04,0.49,0.0062,0.3,0.013
[Lpk],[Ppk3],0.42,0.015,1.5e-04,0.47,0.021,2.1e-05,0.33,0.016,2.3e-05,0.45,0.0058,0.34,0.011
[Lpk],[Ppk4],0.38,0.018,2.1e-10,0.38,0.017,2.1e-10,0.26,0.013,2.2e-10,0.41,0.0073,0.16,0.011
[Lpk],alphaband,-0.23,0.053,7.2e-03,-0.29,0.044,9.2e-04,-0.2,0.03,8.8e-04,0.47,0.013,0.14,0.02
[Lpk],betaband,0.0027,0.077,9.8e-01,0.11,0.06,2e-01,0.075,0.04,2.1e-01,0.76,0.053,0.22,0.033
[Lpk],[Epband],0.49,0.022,3.2e-09,0.52,0.025,1.5e-10,0.37,0.019,4.9e-10,0.8,0.004,0.33,0.014
[Lpk],alphacpl,-0.049,0.064,5.6e-01,-0.12,0.043,1.6e-01,-0.08,0.029,1.6e-01,0.66,0.013,-0.27,0.03
[Lpk],[Epcpl],0.03,0.045,7.2e-01,0.0051,0.041,9.5e-01,0.0048,0.027,9.3e-01,0.83,0.004,-0.26,0.015
[Lpk],alphaspl,-0.069,0.086,6.4e-01,-0.1,0.074,4.9e-01,-0.069,0.051,4.9e-01,0.84,0.012,-0.22,0.046
[Lpk],[thetaj],-0.33,0.027,8.1e-05,-0.35,0.024,3.3e-05,-0.24,0.017,5.1e-05,0.57,0.0092,-0.12,0.016
[Lpk],spectrallag,-0.28,0.031,2.1e-03,-0.11,0.047,2.1e-01,-0.092,0.032,1.4e-01,0.22,0.021,-0.26,0.029
[Lpk],[Gamma0],0.81,0.015,1.1e-10,0.63,0.031,7e-06,0.47,0.027,1e-05,0.77,0.0061,0.16,0.026
[Lpk],[tburst],-0.12,0.019,1.6e-01,-0.096,0.023,2.5e-01,-0.068,0.015,2.3e-01,0.86,0.0024,-0.11,0.017
[Lpk],[tpkX],0.062,0.15,8.7e-01,0.15,0.15,6.8e-01,0.11,0.12,6.5e-01,0.75,0.019,0.42,0.044
[Lpk],[tpkOpt],-0.51,0.023,1.5e-06,-0.39,0.033,3.5e-04,-0.27,0.024,4e-04,0.84,0.0038,-0.067,0.026
[Lpk],[FX11hr],0.31,0.023,3.7e-04,0.3,0.024,5.7e-04,0.21,0.017,5.6e-04,0.97,0.00097,0.16,0.016
[Lpk],betaX11hr,-0.29,0.046,2e-03,-0.33,0.039,4e-04,-0.22,0.027,5.9e-04,0.69,0.0095,-0.11,0.026
[Lpk],[FOpt11hr],-0.045,0.038,5.5e-01,0.03,0.041,6.9e-01,0.022,0.029,6.7e-01,0.93,0.0027,0.073,0.015
[Lpk],[tradiopk],-0.13,0.024,3.8e-01,-0.18,0.025,2.1e-01,-0.15,0.02,1.1e-01,0.95,0.002,0.079,0.022
[Lpk],[Fradiopk],-0.34,0.024,1.6e-02,-0.35,0.025,1.2e-02,-0.24,0.019,1.3e-02,0.88,0.0061,-0.11,0.023
[Lpk],[offset],-0.42,0.092,3e-02,-0.44,0.041,2.2e-02,-0.31,0.035,2.3e-02,0.42,0.043,-0.5,0.085
[Lpk],metallicity,-0.033,0.056,8e-01,-0.039,0.058,7.6e-01,-0.027,0.039,7.5e-01,0.98,0.00065,-0.55,0.009
[Lpk],Mag,-0.31,0.087,1.4e-02,-0.15,0.1,2.3e-01,-0.1,0.072,2.3e-01,0.98,0.0024,-0.053,0.02
[Lpk],[NH],0.074,0.038,4.5e-01,0.13,0.04,2e-01,0.087,0.028,1.9e-01,0.39,0.014,0.059,0.03
[Lpk],AV,-0.17,0.031,1.3e-02,-0.16,0.036,1.6e-02,-0.11,0.024,1.8e-02,0.33,0.011,-0.17,0.025
[Lpk],[SFR],0.44,0.032,1.6e-04,0.39,0.037,1e-03,0.27,0.029,1.2e-03,0.53,0.012,0.031,0.028
[Lpk],[SSFR],0.12,0.014,2.4e-01,0.12,0.016,2.6e-01,0.074,0.011,3e-01,0.2,0.0073,0.1,0.014
[Lpk],[Age],-0.31,0.058,1.5e-02,-0.2,0.054,1.2e-01,-0.14,0.038,1.1e-01,0.82,0.0081,-0.45,0.016
[Lpk],[Mass],0.14,0.034,9.5e-02,0.17,0.034,5e-02,0.12,0.024,4.9e-02,0.98,0.00073,-0.21,0.01
[Lpk],[T90i],-0.013,0.011,8.2e-01,-0.068,0.012,2.3e-01,-0.046,0.0081,2.2e-01,0.56,0.004,-0.069,0.011
[Lpk],[T50i],-0.074,0.014,2.7e-01,-0.15,0.014,2.5e-02,-0.1,0.0094,2.1e-02,0.4,0.0056,-0.12,0.013
[Lpk],[TR45i],-0.058,0.014,3.7e-01,-0.13,0.014,3.9e-02,-0.089,0.0097,3.6e-02,0.23,0.0062,-0.073,0.013
[Lpk],[Epbandi],0.63,0.019,4e-15,0.64,0.025,4.3e-16,0.47,0.019,7.5e-15,0.85,0.0031,0.34,0.013
[Lpk],[Epcpli],0.32,0.045,1.2e-04,0.3,0.043,2.5e-04,0.21,0.029,2e-04,0.87,0.0031,-0.21,0.015
[Lpk],spectrallagi,-0.4,0.027,5.7e-06,-0.2,0.045,2.7e-02,-0.16,0.031,1e-02,0.19,0.014,-0.39,0.025
[Lpk],[tbursti],-0.28,0.017,8.6e-04,-0.35,0.022,1.5e-05,-0.25,0.016,1e-05,0.82,0.0029,-0.16,0.017
[Lpk],[tpkXi],-0.02,0.14,9.6e-01,0.037,0.13,9.1e-01,0.0084,0.11,9.3e-01,0.65,0.022,0.4,0.044
[Lpk],[tpkOpti],-0.62,0.019,1.1e-09,-0.48,0.031,5.6e-06,-0.33,0.023,1.3e-05,0.78,0.0049,-0.13,0.025
[Lpk],[tradiopki],-0.37,0.025,7.6e-03,-0.34,0.028,1.3e-02,-0.25,0.023,8.3e-03,0.94,0.0022,0.037,0.021
[Fpk1],[Fpk2],0.81,0.014,2.1e-143,0.81,0.011,4.2e-146,0.63,0.01,3.9e-121,0.18,0.0083,0.77,0.014
[Fpk1],[Fpk3],0.84,0.013,2.7e-158,0.84,0.0095,5.9e-161,0.66,0.0097,8.4e-130,0.11,0.0076,0.82,0.013
[Fpk1],[Fpk4],0.82,0.014,2.6e-152,0.83,0.0099,1.2e-155,0.65,0.0097,1e-129,0.02,0.0074,0.82,0.014
[Fpk1],[Ppk1],0.75,0.015,4.1e-111,0.74,0.011,3.1e-108,0.55,0.0098,2.5e-93,0.63,0.0055,0.4,0.012
[Fpk1],[Ppk2],0.76,0.014,2.2e-112,0.75,0.0099,2.3e-108,0.56,0.0088,2.2e-92,0.6,0.005,0.44,0.012
[Fpk1],[Ppk3],0.69,0.013,3e-87,0.67,0.011,3.4e-79,0.49,0.009,1.4e-73,0.52,0.0049,0.45,0.011
[Fpk1],[Ppk4],0.76,0.011,1.1e-191,0.76,0.0087,1.7e-186,0.58,0.0078,1.2e-168,0.5,0.0042,0.32,0.0082
[Fpk1],alphaband,-0.015,0.036,7.4e-01,-0.024,0.029,6e-01,-0.016,0.019,6.1e-01,0.5,0.011,0.25,0.019
[Fpk1],betaband,0.055,0.039,2.4e-01,0.079,0.033,8.9e-02,0.052,0.022,9.5e-02,0.82,0.026,0.29,0.018
[Fpk1],[Epband],0.52,0.019,1.3e-32,0.55,0.015,1.1e-37,0.39,0.011,2.5e-35,0.85,0.0033,0.38,0.015
[Fpk1],alphacpl,-0.095,0.026,9.5e-03,-0.16,0.02,6.4e-06,-0.11,0.013,4.7e-06,0.71,0.0083,-0.32,0.014
[Fpk1],[Epcpl],0.48,0.018,1.7e-43,0.47,0.018,1.6e-42,0.33,0.013,3.4e-42,0.9,0.0014,-0.22,0.0083
[Fpk1],alphaspl,-0.47,0.028,4.2e-22,-0.49,0.024,5.8e-25,-0.34,0.018,7.3e-24,0.86,0.0037,-0.37,0.013
[Fpk1],[thetaj],0.011,0.024,9e-01,0.019,0.025,8.2e-01,0.013,0.016,8.2e-01,0.67,0.0085,-0.038,0.018
[Fpk1],spectrallag,-0.19,0.021,1.6e-03,-0.22,0.032,2.3e-04,-0.16,0.021,1.1e-04,0.24,0.013,-0.2,0.019
[Fpk1],[Gamma0],0.38,0.024,5e-03,0.28,0.028,4.4e-02,0.19,0.021,4.3e-02,0.85,0.0042,0.13,0.028
[Fpk1],[tburst],-0.05,0.015,3.7e-01,-0.16,0.017,4.5e-03,-0.11,0.011,4e-03,0.92,0.0013,-0.4,0.01
[Fpk1],[tpkX],-0.016,0.071,9.3e-01,0.11,0.062,5.6e-01,0.088,0.048,4.9e-01,0.77,0.0091,0.19,0.037
[Fpk1],[tpkOpt],-0.39,0.022,7.5e-05,-0.29,0.028,3.8e-03,-0.2,0.02,3.6e-03,0.88,0.0022,-0.19,0.02
[Fpk1],[FX11hr],0.35,0.02,3.8e-08,0.45,0.022,3.1e-13,0.31,0.016,2e-12,0.98,0.00059,0.41,0.012
[Fpk1],betaX11hr,-0.39,0.037,3.5e-08,-0.45,0.032,1e-10,-0.31,0.023,7.8e-10,0.76,0.007,-0.21,0.021
[Fpk1],[FOpt11hr],0.12,0.03,4.2e-02,0.15,0.033,9.8e-03,0.099,0.022,8.8e-03,0.94,0.0019,0.29,0.012
[Fpk1],[tradiopk],-0.17,0.025,1.8e-01,-0.16,0.025,2e-01,-0.11,0.018,2e-01,0.97,0.00091,0.23,0.023
[Fpk1],[Fradiopk],0.13,0.023,2.9e-01,0.12,0.024,3.4e-01,0.081,0.017,3.4e-01,0.94,0.0026,-0.2,0.023
[Fpk1],[offset],-0.15,0.084,3.5e-01,-0.19,0.075,2.6e-01,-0.14,0.051,2.3e-01,0.16,0.043,0.089,0.06
[Fpk1],metallicity,-0.039,0.052,7.4e-01,-0.074,0.052,5.2e-01,-0.053,0.036,4.9e-01,0.99,0.00057,0.14,0.021
[Fpk1],Mag,-0.012,0.089,9.1e-01,0.018,0.091,8.7e-01,0.013,0.063,8.6e-01,0.98,0.002,0.17,0.021
[Fpk1],[NH],-0.19,0.034,2.8e-02,-0.19,0.036,2.7e-02,-0.13,0.024,2.8e-02,0.47,0.017,-0.17,0.025
[Fpk1],AV,0.056,0.032,3.2e-01,0.078,0.034,1.7e-01,0.052,0.023,1.7e-01,0.38,0.011,-0.0046,0.027
[Fpk1],[SFR],-0.1,0.031,3.2e-01,-0.1,0.033,3.2e-01,-0.068,0.024,3.4e-01,0.34,0.014,-0.091,0.027
[Fpk1],[SSFR],0.036,0.018,7.1e-01,0.0096,0.018,9.2e-01,0.0065,0.012,9.2e-01,0.094,0.011,0.036,0.017
[Fpk1],[Age],-0.11,0.05,3.1e-01,-0.13,0.052,2.4e-01,-0.088,0.035,2.5e-01,0.83,0.0099,0.16,0.026
[Fpk1],[Mass],-0.12,0.027,1.1e-01,-0.14,0.031,6.8e-02,-0.092,0.021,6.4e-02,0.98,0.0006,0.017,0.015
[Fpk1],[T90i],0.014,0.013,7.6e-01,0.041,0.013,3.6e-01,0.028,0.0091,3.6e-01,0.6,0.0035,-0.12,0.01
[Fpk1],[T50i],0.0015,0.019,9.8e-01,-0.0096,0.017,8.6e-01,-0.0059,0.011,8.7e-01,0.48,0.0053,-0.13,0.015
[Fpk1],[TR45i],-0.065,0.017,2.3e-01,-0.053,0.017,3.3e-01,-0.036,0.011,3.3e-01,0.3,0.0055,-0.14,0.015
[Fpk1],[Epbandi],0.36,0.023,1.8e-06,0.41,0.023,3.5e-08,0.28,0.016,7.6e-08,0.85,0.0034,0.34,0.014
[Fpk1],[Epcpli],0.28,0.032,2.1e-05,0.27,0.035,2.7e-05,0.19,0.024,2.2e-05,0.92,0.0022,-0.32,0.015
[Fpk1],spectrallagi,-0.16,0.019,4.6e-02,-0.21,0.042,9e-03,-0.15,0.027,6.6e-03,0.21,0.012,-0.15,0.018
[Fpk1],[tbursti],0.044,0.016,5.5e-01,-0.023,0.02,7.5e-01,-0.018,0.014,7.2e-01,0.87,0.0022,-0.27,0.013
[Fpk1],[tpkXi],-0.13,0.1,6.3e-01,-0.0063,0.085,9.8e-01,0.019,0.068,9.3e-01,0.65,0.015,0.32,0.044
[Fpk1],[tpkOpti],-0.28,0.023,7.4e-03,-0.17,0.03,1e-01,-0.12,0.021,9.5e-02,0.83,0.0029,-0.18,0.021
[Fpk1],[tradiopki],-0.059,0.026,6.5e-01,0.0031,0.028,9.8e-01,0.0032,0.02,9.8e-01,0.97,0.001,0.23,0.024
[Fpk2],[Fpk3],0.84,0.011,0e+00,0.86,0.0059,0e+00,0.69,0.0059,0e+00,0.078,0.0054,0.84,0.01
[Fpk2],[Fpk4],0.77,0.011,0e+00,0.79,0.0069,0e+00,0.62,0.0062,0e+00,0.21,0.0056,0.69,0.011
[Fpk2],[Ppk1],0.69,0.0099,0e+00,0.68,0.0074,0e+00,0.5,0.0062,0e+00,0.53,0.0043,0.54,0.0084
[Fpk2],[Ppk2],0.65,0.01,4.7e-309,0.63,0.0073,3.8e-282,0.46,0.0059,5.8e-268,0.47,0.0046,0.54,0.0082
[Fpk2],[Ppk3],0.52,0.0097,1.6e-174,0.47,0.008,7e-141,0.35,0.006,1e-152,0.36,0.0045,0.51,0.0089
[Fpk2],[Ppk4],0.72,0.023,9.2e-38,0.68,0.022,6.7e-32,0.5,0.019,1.5e-29,0.31,0.011,0.74,0.019
[Fpk2],alphaband,0.074,0.033,1.1e-02,0.059,0.02,4.5e-02,0.038,0.013,5.5e-02,0.49,0.015,0.31,0.021
[Fpk2],betaband,-0.13,0.031,1.6e-05,-0.16,0.021,4.3e-08,-0.11,0.014,6.3e-08,0.85,0.011,0.28,0.016
[Fpk2],[Epband],0.5,0.015,1.1e-73,0.52,0.012,6.7e-81,0.36,0.009,1.5e-75,0.89,0.0024,0.4,0.015
[Fpk2],alphacpl,-0.068,0.023,3.6e-02,-0.091,0.02,5.3e-03,-0.061,0.013,5.1e-03,0.64,0.0085,-0.077,0.015
[Fpk2],[Epcpl],0.45,0.021,1.5e-47,0.5,0.016,1.6e-59,0.35,0.012,2.1e-57,0.9,0.0035,0.044,0.014
[Fpk2],alphaspl,-0.37,0.03,1.8e-17,-0.55,0.023,8.8e-41,-0.39,0.018,3.2e-38,0.81,0.0045,0.5,0.018
[Fpk2],[thetaj],-0.16,0.073,3.8e-01,-0.11,0.072,5.3e-01,-0.08,0.05,5.2e-01,0.83,0.014,-0.7,0.032
[Fpk2],spectrallag,-0.18,0.043,1.1e-01,-0.055,0.073,6.2e-01,-0.04,0.047,5.8e-01,0.25,0.027,0.0044,0.04
[Fpk2],[Gamma0],0.24,0.038,1.3e-01,0.13,0.053,4e-01,0.081,0.04,4.4e-01,0.87,0.0085,0.66,0.043
[Fpk2],[tburst],0.099,0.036,3.6e-01,-0.15,0.036,1.8e-01,-0.11,0.026,1.5e-01,0.91,0.0031,0.38,0.039
[Fpk2],[tpkX],0.55,0.092,4.9e-02,0.65,0.099,1.5e-02,0.46,0.096,2.8e-02,0.75,0.015,0.63,0.064
[Fpk2],[tpkOpt],-0.32,0.046,8.6e-02,-0.22,0.056,2.4e-01,-0.15,0.044,2.6e-01,0.81,0.0065,0.47,0.043
[Fpk2],[FX11hr],0.55,0.063,3.8e-03,0.57,0.066,2.4e-03,0.39,0.054,5.1e-03,0.98,0.0016,-0.3,0.068
[Fpk2],betaX11hr,-0.042,0.083,8e-01,-0.047,0.082,7.8e-01,-0.035,0.057,7.4e-01,0.68,0.02,0.49,0.051
[Fpk2],[FOpt11hr],0.51,0.075,2.5e-04,0.49,0.077,4.5e-04,0.35,0.058,5.3e-04,0.96,0.0038,-0.46,0.043
[Fpk2],[tradiopk],-0.54,0.049,2.5e-02,-0.41,0.049,1.1e-01,-0.3,0.043,9.9e-02,0.98,0.002,0.77,0.044
[Fpk2],[Fradiopk],0.34,0.089,1.9e-01,0.19,0.058,4.7e-01,0.18,0.046,3.2e-01,0.97,0.0037,-0.76,0.043
[Fpk2],[offset],-0.13,0.13,5.6e-01,-0.26,0.13,2.5e-01,-0.17,0.093,2.7e-01,0.23,0.074,0.19,0.094
[Fpk2],metallicity,0.14,0.1,5.3e-01,0.14,0.13,5.3e-01,0.095,0.093,5.5e-01,0.99,0.00068,0.64,0.039
[Fpk2],Mag,0.26,0.22,3.5e-01,0.2,0.23,4.7e-01,0.14,0.17,4.6e-01,0.99,0.0045,-0.62,0.075
[Fpk2],[NH],-0.43,0.061,3e-02,-0.53,0.091,6.3e-03,-0.38,0.07,7.8e-03,0.26,0.033,0.023,0.073
[Fpk2],AV,-0.072,0.053,5.4e-01,-0.066,0.073,5.8e-01,-0.046,0.049,5.7e-01,0.13,0.031,0.36,0.04
[Fpk2],[SFR],-0.25,0.077,2.9e-01,-0.16,0.11,5.1e-01,-0.087,0.08,6e-01,0.048,0.032,0.19,0.051
[Fpk2],[SSFR],-0.074,0.044,7.1e-01,-0.065,0.055,7.4e-01,-0.051,0.038,6.9e-01,0.38,0.026,-0.11,0.036
[Fpk2],[Age],-0.034,0.086,8.7e-01,-0.15,0.1,4.5e-01,-0.12,0.073,4.1e-01,0.8,0.03,0.43,0.048
[Fpk2],[Mass],-0.16,0.062,2.9e-01,-0.11,0.07,4.7e-01,-0.076,0.049,4.5e-01,0.99,0.00093,0.52,0.036
[Fpk2],[T90i],0.085,0.036,3.6e-01,0.082,0.033,3.7e-01,0.057,0.023,3.6e-01,0.26,0.013,0.42,0.027
[Fpk2],[T50i],0.047,0.037,6.2e-01,0.057,0.035,5.5e-01,0.037,0.024,5.5e-01,0.042,0.014,0.3,0.028
[Fpk2],[TR45i],0.06,0.046,6e-01,0.028,0.049,8e-01,0.016,0.034,8.4e-01,0.062,0.018,0.16,0.04
[Fpk2],[Epbandi],0.38,0.041,9.2e-04,0.37,0.039,1.3e-03,0.25,0.029,1.8e-03,0.87,0.0044,0.71,0.022
[Fpk2],[Epcpli],0.32,0.095,4e-02,0.26,0.095,9.5e-02,0.18,0.067,9.3e-02,0.94,0.0054,0.21,0.074
[Fpk2],spectrallagi,-0.21,0.053,2.6e-01,0.015,0.11,9.4e-01,-0.007,0.073,9.6e-01,0.19,0.016,-0.038,0.044
[Fpk2],[tbursti],0.3,0.042,4.3e-02,0.13,0.05,3.8e-01,0.09,0.036,3.8e-01,0.86,0.0067,0.48,0.051
[Fpk2],[tpkXi],0.69,0.17,1.9e-01,0.63,0.21,2.8e-01,0.51,0.2,1.4e-01,0.71,0.035,0.8,0.12
[Fpk2],[tpkOpti],-0.15,0.05,4.6e-01,-0.049,0.059,8.1e-01,-0.025,0.043,8.4e-01,0.72,0.0082,0.49,0.043
[Fpk2],[tradiopki],-0.29,0.084,2.6e-01,-0.16,0.073,5.4e-01,-0.11,0.053,5.1e-01,0.98,0.0024,0.78,0.044
[Fpk3],[Fpk4],0.84,0.0089,0e+00,0.85,0.0059,0e+00,0.68,0.0057,0e+00,0.14,0.0047,0.8,0.0091
[Fpk3],[Ppk1],0.72,0.0097,0e+00,0.7,0.007,0e+00,0.52,0.006,0e+00,0.59,0.0041,0.43,0.0078
[Fpk3],[Ppk2],0.71,0.0098,0e+00,0.68,0.0066,0e+00,0.51,0.0055,0e+00,0.54,0.0043,0.46,0.0072
[Fpk3],[Ppk3],0.61,0.0079,5.9e-258,0.55,0.0073,2.6e-203,0.41,0.0056,4.2e-211,0.43,0.0038,0.46,0.0065
[Fpk3],[Ppk4],0.78,0.019,1.5e-43,0.73,0.019,1.4e-35,0.55,0.016,4.2e-32,0.4,0.009,0.68,0.015
[Fpk3],alphaband,0.09,0.029,1.9e-03,0.075,0.019,1e-02,0.049,0.013,1.2e-02,0.53,0.015,0.24,0.018
[Fpk3],betaband,-0.12,0.029,4.8e-05,-0.14,0.021,8.3e-07,-0.095,0.014,1.2e-06,0.86,0.011,0.19,0.013
[Fpk3],[Epband],0.49,0.014,1.9e-71,0.51,0.011,4.2e-80,0.36,0.0083,7.4e-75,0.9,0.0016,0.31,0.012
[Fpk3],alphacpl,-0.034,0.021,3e-01,-0.051,0.02,1.2e-01,-0.035,0.013,1.1e-01,0.69,0.0065,-0.22,0.013
[Fpk3],[Epcpl],0.45,0.018,6e-47,0.49,0.015,1.3e-56,0.34,0.011,1.5e-54,0.91,0.0019,-0.14,0.011
[Fpk3],alphaspl,-0.33,0.031,4.1e-14,-0.54,0.024,1.6e-37,-0.38,0.018,6.7e-36,0.85,0.0038,0.33,0.021
[Fpk3],[thetaj],-0.17,0.067,3.5e-01,-0.13,0.071,4.9e-01,-0.09,0.049,4.8e-01,0.8,0.012,-0.65,0.029
[Fpk3],spectrallag,-0.19,0.042,1.1e-01,-0.09,0.072,4.4e-01,-0.061,0.048,4.4e-01,0.27,0.029,-0.03,0.038
[Fpk3],[Gamma0],0.25,0.033,1.1e-01,0.12,0.047,4.6e-01,0.069,0.036,5.1e-01,0.88,0.0064,0.62,0.038
[Fpk3],[tburst],0.086,0.032,4.4e-01,-0.18,0.029,1.1e-01,-0.13,0.021,8.4e-02,0.91,0.0024,0.2,0.03
[Fpk3],[tpkX],0.57,0.087,4.3e-02,0.66,0.093,1.4e-02,0.46,0.089,2.8e-02,0.76,0.013,0.59,0.054
[Fpk3],[tpkOpt],-0.36,0.038,5.4e-02,-0.25,0.046,2e-01,-0.17,0.035,2e-01,0.83,0.0052,0.4,0.035
[Fpk3],[FX11hr],0.64,0.057,1.7e-02,0.59,0.072,3.3e-02,0.41,0.068,5.1e-02,0.99,0.0007,-0.6,0.043
[Fpk3],betaX11hr,-0.028,0.077,8.9e-01,-0.029,0.1,8.8e-01,-0.018,0.072,8.8e-01,0.66,0.025,0.61,0.042
[Fpk3],[FOpt11hr],0.43,0.086,1.2e-02,0.4,0.09,1.8e-02,0.28,0.067,1.8e-02,0.97,0.0038,-0.61,0.032
[Fpk3],[tradiopk],-0.53,0.046,3e-02,-0.39,0.048,1.2e-01,-0.28,0.04,1.2e-01,0.98,0.0016,0.74,0.038
[Fpk3],[Fradiopk],0.38,0.073,1.3e-01,0.19,0.053,4.6e-01,0.17,0.044,3.2e-01,0.97,0.003,-0.73,0.036
[Fpk3],[offset],0.45,0.14,1.9e-01,0.37,0.19,2.9e-01,0.26,0.14,3.3e-01,0.16,0.062,0.51,0.15
[Fpk3],metallicity,0.17,0.1,4.8e-01,0.24,0.14,3.3e-01,0.16,0.096,3.4e-01,0.99,0.00068,0.57,0.041
[Fpk3],Mag,0.26,0.21,3.5e-01,0.2,0.22,4.7e-01,0.14,0.16,4.6e-01,0.99,0.0046,-0.52,0.072
[Fpk3],[NH],-0.57,0.058,3.9e-03,-0.56,0.082,4.7e-03,-0.41,0.065,5.5e-03,0.39,0.03,-0.046,0.06
[Fpk3],AV,-0.052,0.049,6.7e-01,-0.043,0.074,7.2e-01,-0.03,0.049,7.1e-01,0.18,0.029,0.3,0.047
[Fpk3],[SFR],-0.24,0.066,3.1e-01,-0.13,0.092,5.8e-01,-0.069,0.071,6.5e-01,0.08,0.036,0.15,0.047
[Fpk3],[SSFR],-0.21,0.036,3.6e-01,-0.28,0.047,2.2e-01,-0.2,0.033,2e-01,0.38,0.024,-0.18,0.029
[Fpk3],[Age],0.14,0.093,6.1e-01,-0.0022,0.13,9.9e-01,-0.0061,0.1,9.6e-01,0.76,0.05,0.55,0.046
[Fpk3],[Mass],-0.023,0.068,9e-01,0.031,0.087,8.6e-01,0.018,0.06,8.9e-01,0.99,0.0011,0.58,0.031
[Fpk3],[T90i],-0.0096,0.033,9.2e-01,0.0087,0.028,9.3e-01,0.0092,0.019,8.9e-01,0.4,0.014,0.39,0.024
[Fpk3],[T50i],-0.076,0.033,4.5e-01,-0.032,0.028,7.5e-01,-0.021,0.019,7.6e-01,0.17,0.013,0.27,0.025
[Fpk3],[TR45i],-0.17,0.03,1.7e-01,-0.16,0.039,2.1e-01,-0.1,0.028,2.2e-01,0.16,0.014,0.1,0.029
[Fpk3],[Epbandi],0.38,0.037,1e-03,0.38,0.034,9.3e-04,0.26,0.025,1.2e-03,0.88,0.0037,0.65,0.019
[Fpk3],[Epcpli],0.34,0.073,6.2e-02,0.26,0.077,1.6e-01,0.18,0.055,1.6e-01,0.94,0.0036,0.12,0.061
[Fpk3],spectrallagi,-0.33,0.053,1.4e-01,-0.27,0.12,2.4e-01,-0.21,0.082,1.8e-01,0.23,0.02,-0.077,0.042
[Fpk3],[tbursti],0.31,0.038,4.5e-02,0.11,0.04,4.8e-01,0.077,0.03,4.7e-01,0.86,0.006,0.34,0.04
[Fpk3],[tpkXi],0.7,0.16,1.9e-01,0.64,0.21,2.8e-01,0.52,0.2,1.4e-01,0.72,0.03,0.78,0.1
[Fpk3],[tpkOpti],-0.18,0.041,3.6e-01,-0.069,0.049,7.3e-01,-0.044,0.035,7.5e-01,0.74,0.0066,0.42,0.036
[Fpk3],[tradiopki],-0.25,0.076,3.3e-01,-0.14,0.072,5.9e-01,-0.099,0.051,5.6e-01,0.98,0.0018,0.75,0.038
[Fpk4],[Ppk1],0.7,0.01,0e+00,0.68,0.0074,0e+00,0.5,0.0062,0e+00,0.67,0.0038,0.17,0.0077
[Fpk4],[Ppk2],0.74,0.01,0e+00,0.71,0.0063,0e+00,0.53,0.0055,0e+00,0.63,0.0042,0.23,0.0076
[Fpk4],[Ppk3],0.73,0.0075,0e+00,0.68,0.0064,0e+00,0.51,0.0054,0e+00,0.54,0.0035,0.32,0.0066
[Fpk4],[Ppk4],0.82,0.019,4.7e-55,0.78,0.016,1.5e-45,0.6,0.015,7.2e-40,0.51,0.0077,0.52,0.014
[Fpk4],alphaband,0.1,0.028,4.2e-04,0.089,0.019,2e-03,0.058,0.013,2.5e-03,0.58,0.014,0.11,0.018
[Fpk4],betaband,-0.11,0.031,1.5e-04,-0.12,0.021,1.5e-05,-0.082,0.014,2.1e-05,0.87,0.01,0.027,0.013
[Fpk4],[Epband],0.47,0.015,5e-67,0.51,0.011,2.3e-78,0.35,0.0081,2e-73,0.91,0.0017,0.13,0.011
[Fpk4],alphacpl,0.037,0.025,2.5e-01,0.019,0.021,5.6e-01,0.012,0.014,5.8e-01,0.75,0.0057,-0.41,0.014
[Fpk4],[Epcpl],0.38,0.018,1.5e-34,0.43,0.015,1e-42,0.29,0.011,1.3e-41,0.93,0.0017,-0.42,0.0071
[Fpk4],alphaspl,-0.16,0.032,3.4e-04,-0.39,0.027,3.3e-19,-0.28,0.02,1.3e-19,0.89,0.004,-0.19,0.018
[Fpk4],[thetaj],-0.19,0.067,3.1e-01,-0.16,0.072,3.9e-01,-0.11,0.05,3.8e-01,0.78,0.012,-0.59,0.029
[Fpk4],spectrallag,-0.15,0.036,1.9e-01,-0.044,0.068,7e-01,-0.029,0.045,7.1e-01,0.27,0.028,-0.075,0.032
[Fpk4],[Gamma0],0.28,0.03,6.5e-02,0.087,0.043,5.8e-01,0.045,0.034,6.7e-01,0.89,0.0059,0.45,0.044
[Fpk4],[tburst],0.079,0.027,4.6e-01,-0.17,0.024,1.1e-01,-0.12,0.017,8.5e-02,0.92,0.0019,-0.041,0.021
[Fpk4],[tpkX],0.53,0.098,6e-02,0.62,0.1,2.2e-02,0.45,0.09,3.8e-02,0.79,0.012,0.47,0.058
[Fpk4],[tpkOpt],-0.37,0.034,4.4e-02,-0.22,0.043,2.4e-01,-0.15,0.033,2.3e-01,0.84,0.0041,0.28,0.029
[Fpk4],[FX11hr],0.65,0.052,1.7e-02,0.59,0.071,3.5e-02,0.41,0.068,5.1e-02,0.99,0.00064,-0.5,0.042
[Fpk4],betaX11hr,-0.23,0.073,2.4e-01,-0.18,0.097,3.6e-01,-0.13,0.068,3.5e-01,0.72,0.023,0.37,0.052
[Fpk4],[FOpt11hr],0.42,0.087,1.4e-02,0.39,0.091,2.1e-02,0.28,0.067,2.2e-02,0.97,0.0039,-0.5,0.032
[Fpk4],[tradiopk],-0.5,0.042,3.9e-02,-0.36,0.041,1.6e-01,-0.25,0.039,1.6e-01,0.98,0.0012,0.69,0.034
[Fpk4],[Fradiopk],0.4,0.066,1.1e-01,0.2,0.05,4.4e-01,0.17,0.041,3.2e-01,0.97,0.0026,-0.68,0.033
[Fpk4],[offset],0.37,0.14,2.9e-01,0.25,0.17,4.9e-01,0.18,0.13,4.2e-01,0.069,0.049,0.44,0.14
[Fpk4],metallicity,0.097,0.1,6.9e-01,0.13,0.14,6e-01,0.076,0.094,6.5e-01,0.99,0.00051,0.46,0.037
[Fpk4],Mag,0.25,0.21,3.6e-01,0.21,0.22,4.6e-01,0.15,0.16,4.6e-01,0.99,0.0046,-0.41,0.061
[Fpk4],[NH],-0.58,0.055,3.1e-03,-0.58,0.078,3e-03,-0.43,0.061,3.4e-03,0.45,0.027,-0.16,0.05
[Fpk4],AV,-0.062,0.049,6e-01,-0.054,0.074,6.5e-01,-0.037,0.049,6.4e-01,0.28,0.025,0.19,0.046
[Fpk4],[SFR],-0.23,0.063,3.3e-01,-0.14,0.085,5.7e-01,-0.083,0.068,6e-01,0.12,0.034,0.12,0.044
[Fpk4],[SSFR],-0.09,0.037,6.9e-01,-0.15,0.048,5.1e-01,-0.11,0.035,4.8e-01,0.31,0.022,-0.092,0.031
[Fpk4],[Age],0.16,0.083,5.6e-01,0.025,0.13,9.3e-01,0.017,0.1,9.6e-01,0.78,0.045,0.39,0.044
[Fpk4],[Mass],-0.1,0.066,5.7e-01,-0.082,0.089,6.4e-01,-0.057,0.06,6.2e-01,0.99,0.001,0.44,0.03
[Fpk4],[T90i],0.12,0.028,2.1e-01,0.088,0.025,3.6e-01,0.06,0.017,3.4e-01,0.47,0.012,0.33,0.02
[Fpk4],[T50i],0.0027,0.03,9.8e-01,0.012,0.026,9.1e-01,0.0081,0.017,9e-01,0.26,0.012,0.23,0.023
[Fpk4],[TR45i],-0.095,0.027,4.5e-01,-0.12,0.035,3.4e-01,-0.076,0.024,3.7e-01,0.26,0.01,0.042,0.024
[Fpk4],[Epbandi],0.36,0.033,1.2e-03,0.39,0.03,4.4e-04,0.27,0.022,7e-04,0.89,0.0032,0.58,0.018
[Fpk4],[Epcpli],0.28,0.064,1.1e-01,0.18,0.069,3.2e-01,0.13,0.05,2.9e-01,0.95,0.0026,-0.28,0.044
[Fpk4],spectrallagi,-0.31,0.046,1.7e-01,-0.23,0.11,3.1e-01,-0.18,0.076,2.5e-01,0.23,0.019,-0.1,0.038
[Fpk4],[tbursti],0.3,0.032,4.5e-02,0.1,0.033,5.1e-01,0.068,0.025,5.2e-01,0.87,0.0054,0.17,0.032
[Fpk4],[tpkXi],0.69,0.17,2e-01,0.64,0.21,2.8e-01,0.53,0.2,1.4e-01,0.73,0.028,0.73,0.1
[Fpk4],[tpkOpti],-0.19,0.037,3.3e-01,-0.036,0.046,8.5e-01,-0.03,0.034,8.2e-01,0.77,0.0054,0.31,0.03
[Fpk4],[tradiopki],-0.23,0.069,3.8e-01,-0.11,0.064,6.7e-01,-0.072,0.048,6.8e-01,0.98,0.0015,0.7,0.035
[Ppk1],[Ppk2],0.85,0.011,0e+00,0.85,0.0053,0e+00,0.69,0.0053,0e+00,0.11,0.0048,0.96,0.0029
[Ppk1],[Ppk3],0.76,0.011,0e+00,0.74,0.0058,0e+00,0.57,0.0052,0e+00,0.27,0.0049,0.9,0.0043
[Ppk1],[Ppk4],0.86,0.013,2.7e-70,0.8,0.014,9.8e-55,0.63,0.014,3.1e-47,0.31,0.0081,0.93,0.0066
[Ppk1],alphaband,0.17,0.028,2.4e-08,0.17,0.019,7.6e-09,0.11,0.012,7.3e-09,0.053,0.011,0.8,0.01
[Ppk1],betaband,0.0095,0.026,7.5e-01,0.048,0.02,1.1e-01,0.034,0.013,8.7e-02,0.78,0.015,0.85,0.008
[Ppk1],[Epband],0.2,0.017,1e-11,0.24,0.013,4.1e-16,0.16,0.0088,9.3e-16,0.82,0.0038,0.89,0.0058
[Ppk1],alphacpl,0.12,0.022,2.3e-04,0.11,0.019,1e-03,0.071,0.013,1e-03,0.19,0.011,0.76,0.0099
[Ppk1],[Epcpl],0.15,0.02,6.2e-06,0.15,0.015,6.4e-06,0.095,0.011,1e-05,0.85,0.0042,0.85,0.0072
[Ppk1],alphaspl,0.17,0.029,1.5e-04,0.13,0.027,4.4e-03,0.088,0.019,3.5e-03,0.77,0.0043,0.9,0.0054
[Ppk1],[thetaj],-0.11,0.05,5.2e-01,-0.11,0.061,5.1e-01,-0.083,0.042,4.9e-01,0.92,0.004,-0.86,0.0092
[Ppk1],spectrallag,-0.13,0.04,2.3e-01,-0.019,0.068,8.6e-01,-0.014,0.044,8.5e-01,0.25,0.026,0.26,0.029
[Ppk1],[Gamma0],0.21,0.029,1.8e-01,0.057,0.041,7.2e-01,0.036,0.031,7.3e-01,0.76,0.0061,0.93,0.0066
[Ppk1],[tburst],0.15,0.038,1.6e-01,-0.16,0.033,1.4e-01,-0.11,0.025,1.2e-01,0.87,0.0034,0.92,0.0045
[Ppk1],[tpkX],0.4,0.11,1.8e-01,0.36,0.13,2.3e-01,0.22,0.1,2.7e-01,0.42,0.036,0.93,0.014
[Ppk1],[tpkOpt],-0.43,0.031,1.5e-02,-0.28,0.056,1.2e-01,-0.2,0.043,1.2e-01,0.73,0.0056,0.83,0.0079
[Ppk1],[FX11hr],0.66,0.026,1.8e-04,0.68,0.03,1.1e-04,0.47,0.027,5.8e-04,0.98,0.0012,-0.83,0.0054
[Ppk1],betaX11hr,-0.19,0.069,2.1e-01,-0.18,0.068,2.5e-01,-0.12,0.048,2.5e-01,0.45,0.025,0.81,0.019
[Ppk1],[FOpt11hr],0.49,0.065,2.8e-04,0.46,0.07,8.2e-04,0.33,0.053,8e-04,0.97,0.0029,-0.85,0.008
[Ppk1],[tradiopk],-0.59,0.032,1.3e-02,-0.5,0.044,4.2e-02,-0.36,0.035,4.8e-02,0.98,0.0011,0.92,0.0077
[Ppk1],[Fradiopk],0.14,0.056,5.9e-01,0.058,0.053,8.2e-01,0.025,0.037,8.7e-01,0.98,0.0012,-0.92,0.0071
[Ppk1],[offset],-0.18,0.12,3.7e-01,-0.31,0.11,1.3e-01,-0.22,0.072,1.2e-01,0.14,0.041,0.51,0.067
[Ppk1],metallicity,0.16,0.099,4.5e-01,0.19,0.12,3.8e-01,0.13,0.088,3.8e-01,0.99,0.00042,0.9,0.0056
[Ppk1],Mag,0.24,0.22,3.9e-01,0.19,0.23,4.9e-01,0.14,0.17,4.6e-01,0.99,0.0042,-0.91,0.012
[Ppk1],[NH],-0.4,0.043,4.9e-02,-0.54,0.07,5.4e-03,-0.39,0.056,5.9e-03,0.28,0.028,0.49,0.031
[Ppk1],AV,-0.09,0.045,4.3e-01,-0.088,0.061,4.4e-01,-0.06,0.041,4.3e-01,0.3,0.044,0.57,0.029
[Ppk1],[SFR],-0.28,0.048,2e-01,-0.22,0.071,3.3e-01,-0.15,0.055,3.2e-01,0.4,0.039,0.38,0.032
[Ppk1],[SSFR],0.025,0.027,8.9e-01,0.043,0.039,8.1e-01,0.028,0.026,8.3e-01,0.67,0.0095,-0.073,0.017
[Ppk1],[Age],0.04,0.063,8.4e-01,-0.12,0.082,5.3e-01,-0.086,0.059,5.2e-01,0.74,0.037,0.83,0.014
[Ppk1],[Mass],-0.27,0.041,5.3e-02,-0.23,0.051,1e-01,-0.16,0.035,8.5e-02,0.99,0.00095,0.88,0.005
[Ppk1],[T90i],0.16,0.02,7.2e-02,0.14,0.021,1.2e-01,0.089,0.014,1.3e-01,0.18,0.0068,0.65,0.012
[Ppk1],[T50i],0.13,0.021,1.7e-01,0.12,0.023,2e-01,0.074,0.016,2.3e-01,0.4,0.006,0.49,0.015
[Ppk1],[TR45i],0.1,0.023,3.5e-01,0.067,0.033,5.4e-01,0.034,0.022,6.5e-01,0.54,0.0055,0.19,0.011
[Ppk1],[Epbandi],0.18,0.028,1.2e-01,0.21,0.031,7.1e-02,0.14,0.022,7.1e-02,0.81,0.0054,0.92,0.0033
[Ppk1],[Epcpli],0.019,0.076,9e-01,-0.01,0.087,9.5e-01,-0.0033,0.059,9.7e-01,0.92,0.0053,0.91,0.0074
[Ppk1],spectrallagi,-0.15,0.041,4.1e-01,0.1,0.1,5.8e-01,0.055,0.066,6.7e-01,0.19,0.016,0.17,0.026
[Ppk1],[tbursti],0.29,0.045,4.7e-02,0.029,0.036,8.4e-01,0.021,0.027,8.4e-01,0.75,0.0082,0.92,0.005
[Ppk1],[tpkXi],0.63,0.17,2.5e-01,0.7,0.19,1.9e-01,0.56,0.19,1.4e-01,0.1,0.066,0.96,0.021
[Ppk1],[tpkOpti],-0.25,0.035,1.8e-01,-0.11,0.061,5.7e-01,-0.076,0.044,5.6e-01,0.56,0.0087,0.82,0.0086
[Ppk1],[tradiopki],-0.4,0.05,1.1e-01,-0.29,0.065,2.5e-01,-0.23,0.047,2.2e-01,0.98,0.0013,0.92,0.0076
[Ppk2],[Ppk3],0.84,0.01,0e+00,0.85,0.0047,0e+00,0.68,0.0046,0e+00,0.17,0.0041,0.93,0.0043
[Ppk2],[Ppk4],0.9,0.013,5.8e-78,0.86,0.011,2.1e-62,0.71,0.012,2e-51,0.21,0.0068,0.96,0.0061
[Ppk2],alphaband,0.18,0.032,3.3e-10,0.19,0.019,1.7e-10,0.13,0.013,1.7e-10,0.016,0.01,0.78,0.012
[Ppk2],betaband,0.028,0.025,3.5e-01,0.073,0.02,1.4e-02,0.05,0.013,1.1e-02,0.8,0.01,0.84,0.0078
[Ppk2],[Epband],0.2,0.016,2.2e-11,0.23,0.012,1.3e-15,0.16,0.0083,2.1e-15,0.83,0.0038,0.87,0.0065
[Ppk2],alphacpl,0.18,0.026,2.7e-08,0.17,0.019,1.2e-07,0.12,0.013,1.3e-07,0.29,0.011,0.76,0.011
[Ppk2],[Epcpl],0.11,0.017,8.5e-04,0.11,0.014,5.8e-04,0.073,0.0096,7.7e-04,0.87,0.0042,0.82,0.0092
[Ppk2],alphaspl,0.3,0.027,1.5e-11,0.27,0.023,1.6e-09,0.19,0.016,8.8e-10,0.83,0.0033,0.89,0.0063
[Ppk2],[thetaj],-0.17,0.058,3.4e-01,-0.16,0.066,3.8e-01,-0.11,0.047,3.8e-01,0.91,0.0038,-0.86,0.01
[Ppk2],spectrallag,-0.15,0.04,1.8e-01,-0.068,0.071,5.6e-01,-0.045,0.047,5.6e-01,0.27,0.028,0.27,0.029
[Ppk2],[Gamma0],0.2,0.026,2.1e-01,0.045,0.036,7.8e-01,0.024,0.027,8.3e-01,0.78,0.0048,0.92,0.0059
[Ppk2],[tburst],0.11,0.035,3e-01,-0.2,0.021,5.8e-02,-0.15,0.016,4.8e-02,0.87,0.0031,0.89,0.0038
[Ppk2],[tpkX],0.41,0.11,1.6e-01,0.35,0.12,2.4e-01,0.22,0.096,2.7e-01,0.46,0.032,0.92,0.014
[Ppk2],[tpkOpt],-0.49,0.022,6.1e-03,-0.35,0.039,5.7e-02,-0.24,0.031,6.1e-02,0.75,0.0051,0.8,0.0055
[Ppk2],[FX11hr],0.59,0.044,3.2e-02,0.58,0.063,3.9e-02,0.38,0.055,6.7e-02,0.99,0.00046,-0.92,0.0029
[Ppk2],betaX11hr,-0.2,0.068,3.2e-01,-0.17,0.094,4e-01,-0.12,0.064,3.7e-01,0.28,0.037,0.84,0.018
[Ppk2],[FOpt11hr],0.34,0.087,4.5e-02,0.28,0.089,1e-01,0.2,0.065,9.7e-02,0.98,0.0028,-0.89,0.0071
[Ppk2],[tradiopk],-0.57,0.03,1.6e-02,-0.49,0.043,4.8e-02,-0.35,0.036,4.8e-02,0.98,0.00086,0.91,0.0063
[Ppk2],[Fradiopk],0.19,0.047,4.7e-01,0.072,0.049,7.9e-01,0.032,0.035,8.7e-01,0.98,0.00096,-0.91,0.0057
[Ppk2],[offset],0.35,0.097,3.2e-01,0.19,0.089,5.8e-01,0.13,0.078,5.3e-01,0.5,0.046,0.39,0.14
[Ppk2],metallicity,0.16,0.1,5e-01,0.22,0.13,3.6e-01,0.14,0.092,3.8e-01,0.99,0.00037,0.89,0.0034
[Ppk2],Mag,0.25,0.21,3.8e-01,0.21,0.22,4.5e-01,0.15,0.16,4.6e-01,0.99,0.0042,-0.89,0.012
[Ppk2],[NH],-0.58,0.049,3e-03,-0.61,0.061,1.7e-03,-0.45,0.051,2.1e-03,0.17,0.03,0.52,0.028
[Ppk2],AV,-0.061,0.045,6.1e-01,-0.056,0.068,6.4e-01,-0.037,0.044,6.5e-01,0.28,0.046,0.55,0.031
[Ppk2],[SFR],-0.29,0.043,2.1e-01,-0.19,0.066,4.2e-01,-0.12,0.057,4.3e-01,0.36,0.04,0.35,0.032
[Ppk2],[SSFR],-0.14,0.025,5.2e-01,-0.22,0.037,3.1e-01,-0.15,0.024,3.3e-01,0.69,0.011,-0.11,0.018
[Ppk2],[Age],0.25,0.077,3.6e-01,0.056,0.12,8.4e-01,0.033,0.088,8.8e-01,0.68,0.068,0.85,0.017
[Ppk2],[Mass],-0.16,0.048,3.5e-01,-0.1,0.07,5.6e-01,-0.076,0.047,5.2e-01,0.99,0.0012,0.9,0.0032
[Ppk2],[T90i],0.062,0.015,5.2e-01,0.017,0.015,8.6e-01,0.0096,0.01,8.8e-01,0.017,0.0087,0.74,0.012
[Ppk2],[T50i],-0.032,0.018,7.4e-01,-0.052,0.017,6e-01,-0.036,0.012,5.9e-01,0.33,0.0055,0.58,0.016
[Ppk2],[TR45i],-0.14,0.013,2.5e-01,-0.22,0.023,7.2e-02,-0.15,0.016,7.2e-02,0.45,0.0057,0.5,0.007
[Ppk2],[Epbandi],0.16,0.024,1.8e-01,0.2,0.026,9.6e-02,0.13,0.019,9.4e-02,0.82,0.005,0.9,0.0027
[Ppk2],[Epcpli],-0.059,0.04,7.6e-01,-0.12,0.054,5.3e-01,-0.08,0.039,5.3e-01,0.93,0.0031,0.91,0.0055
[Ppk2],spectrallagi,-0.28,0.038,2.2e-01,-0.29,0.11,2.1e-01,-0.22,0.072,1.6e-01,0.23,0.02,0.18,0.026
[Ppk2],[tbursti],0.3,0.041,4.5e-02,0.064,0.026,6.8e-01,0.046,0.019,6.5e-01,0.75,0.0078,0.91,0.0045
[Ppk2],[tpkXi],0.64,0.16,2.4e-01,0.71,0.19,1.9e-01,0.58,0.19,1.4e-01,0.13,0.07,0.96,0.018
[Ppk2],[tpkOpti],-0.31,0.026,9.8e-02,-0.17,0.045,3.7e-01,-0.12,0.033,3.7e-01,0.59,0.0075,0.8,0.006
[Ppk2],[tradiopki],-0.37,0.045,1.5e-01,-0.27,0.065,2.9e-01,-0.22,0.046,2.2e-01,0.98,0.00096,0.91,0.0063
[Ppk3],[Ppk4],0.92,0.015,1.8e-90,0.89,0.011,4.2e-78,0.76,0.011,6.3e-64,0.074,0.0069,0.97,0.0065
[Ppk3],alphaband,0.2,0.029,1.2e-11,0.2,0.019,4.4e-12,0.14,0.013,4.9e-12,0.1,0.012,0.77,0.011
[Ppk3],betaband,0.041,0.024,1.7e-01,0.098,0.02,9.2e-04,0.066,0.013,7.8e-04,0.82,0.0099,0.82,0.0071
[Ppk3],[Epband],0.19,0.014,2.5e-10,0.22,0.012,6.2e-14,0.15,0.0081,6e-14,0.85,0.0024,0.85,0.0054
[Ppk3],alphacpl,0.26,0.027,1.3e-16,0.28,0.019,1.3e-18,0.19,0.013,2.3e-18,0.43,0.01,0.71,0.014
[Ppk3],[Epcpl],-0.008,0.018,8.1e-01,-0.035,0.014,2.8e-01,-0.026,0.0095,2.4e-01,0.89,0.0033,0.7,0.011
[Ppk3],alphaspl,0.46,0.028,7.4e-27,0.49,0.021,2.2e-31,0.35,0.015,6.5e-31,0.87,0.0027,0.7,0.018
[Ppk3],[thetaj],-0.19,0.059,2.9e-01,-0.19,0.067,3e-01,-0.13,0.048,3e-01,0.9,0.0038,-0.85,0.011
[Ppk3],spectrallag,-0.11,0.039,3.4e-01,-0.0088,0.068,9.4e-01,-0.0082,0.045,9.1e-01,0.27,0.028,0.27,0.028
[Ppk3],[Gamma0],0.24,0.025,1.3e-01,0.056,0.032,7.2e-01,0.03,0.025,7.8e-01,0.8,0.0055,0.88,0.0092
[Ppk3],[tburst],0.11,0.03,3e-01,-0.14,0.018,1.7e-01,-0.1,0.013,1.5e-01,0.88,0.0027,0.86,0.0035
[Ppk3],[tpkX],0.35,0.12,2.5e-01,0.24,0.11,4.4e-01,0.15,0.087,4.6e-01,0.53,0.027,0.9,0.017
[Ppk3],[tpkOpt],-0.49,0.02,5e-03,-0.38,0.028,3.7e-02,-0.26,0.023,4.3e-02,0.77,0.0044,0.77,0.0046
[Ppk3],[FX11hr],0.58,0.044,3.7e-02,0.59,0.064,3.3e-02,0.41,0.057,5.1e-02,0.99,0.00047,-0.91,0.0024
[Ppk3],betaX11hr,-0.4,0.082,4e-02,-0.37,0.092,5.7e-02,-0.26,0.069,5.8e-02,0.4,0.03,0.76,0.021
[Ppk3],[FOpt11hr],0.33,0.09,5.6e-02,0.28,0.092,1.1e-01,0.19,0.066,1e-01,0.98,0.0029,-0.87,0.0076
[Ppk3],[tradiopk],-0.55,0.03,2.2e-02,-0.46,0.042,6.4e-02,-0.34,0.036,5.8e-02,0.98,0.00072,0.89,0.0057
[Ppk3],[Fradiopk],0.21,0.042,4.3e-01,0.087,0.045,7.4e-01,0.049,0.034,8e-01,0.98,0.00085,-0.89,0.005
[Ppk3],[offset],0.23,0.086,5.2e-01,0.11,0.11,7.5e-01,0.067,0.076,7.9e-01,0.38,0.034,0.36,0.13
[Ppk3],metallicity,0.081,0.1,7.4e-01,0.097,0.13,6.9e-01,0.078,0.095,6.5e-01,0.99,0.00035,0.85,0.0034
[Ppk3],Mag,0.23,0.22,4e-01,0.21,0.22,4.5e-01,0.15,0.16,4.6e-01,0.99,0.0043,-0.88,0.012
[Ppk3],[NH],-0.59,0.049,2.7e-03,-0.61,0.058,1.5e-03,-0.45,0.05,2.1e-03,0.1,0.031,0.49,0.026
[Ppk3],AV,-0.076,0.045,5.2e-01,-0.082,0.064,4.8e-01,-0.058,0.043,4.6e-01,0.2,0.042,0.52,0.03
[Ppk3],[SFR],-0.25,0.042,2.8e-01,-0.11,0.064,6.2e-01,-0.077,0.054,6.3e-01,0.32,0.04,0.35,0.032
[Ppk3],[SSFR],-0.0023,0.025,9.9e-01,-0.034,0.028,8.8e-01,-0.018,0.022,8.9e-01,0.64,0.01,-0.049,0.017
[Ppk3],[Age],0.26,0.065,3.4e-01,0.21,0.11,4.6e-01,0.14,0.083,4.6e-01,0.72,0.061,0.8,0.018
[Ppk3],[Mass],-0.21,0.048,2.2e-01,-0.22,0.062,2.1e-01,-0.15,0.044,2e-01,0.99,0.0012,0.86,0.0033
[Ppk3],[T90i],0.19,0.011,3.7e-02,0.13,0.012,1.7e-01,0.086,0.0082,1.7e-01,0.056,0.0094,0.75,0.0089
[Ppk3],[T50i],0.062,0.016,5.3e-01,0.037,0.014,7e-01,0.026,0.0096,7e-01,0.24,0.006,0.6,0.015
[Ppk3],[TR45i],-0.048,0.01,7e-01,-0.13,0.017,2.9e-01,-0.095,0.012,2.6e-01,0.37,0.0048,0.51,0.0064
[Ppk3],[Epbandi],0.14,0.024,2.3e-01,0.18,0.025,1.1e-01,0.12,0.018,1.2e-01,0.84,0.0045,0.89,0.0026
[Ppk3],[Epcpli],-0.16,0.033,3.7e-01,-0.26,0.043,1.5e-01,-0.18,0.034,1.3e-01,0.93,0.0028,0.85,0.0052
[Ppk3],spectrallagi,-0.26,0.032,2.4e-01,-0.26,0.1,2.4e-01,-0.2,0.067,1.9e-01,0.23,0.019,0.17,0.024
[Ppk3],[tbursti],0.29,0.037,4.7e-02,0.066,0.021,6.6e-01,0.058,0.015,5.6e-01,0.78,0.0077,0.88,0.0043
[Ppk3],[tpkXi],0.64,0.16,2.4e-01,0.58,0.22,2.8e-01,0.45,0.2,3.3e-01,0.19,0.071,0.95,0.019
[Ppk3],[tpkOpti],-0.32,0.024,8.5e-02,-0.2,0.034,2.8e-01,-0.14,0.025,2.9e-01,0.63,0.0066,0.77,0.0054
[Ppk3],[tradiopki],-0.34,0.044,1.9e-01,-0.24,0.063,3.5e-01,-0.2,0.045,2.5e-01,0.98,0.0008,0.9,0.0058
[Ppk4],alphaband,0.034,0.049,6.5e-01,-0.022,0.05,7.7e-01,-0.014,0.033,7.8e-01,0.074,0.024,0.67,0.026
[Ppk4],betaband,0.13,0.069,8.4e-02,0.24,0.051,9.3e-04,0.16,0.034,1.1e-03,0.71,0.063,0.75,0.037
[Ppk4],[Epband],0.4,0.032,1.9e-08,0.46,0.024,4.5e-11,0.31,0.017,3.4e-10,0.71,0.0087,0.81,0.017
[Ppk4],alphacpl,-0.0068,0.03,8.8e-01,-0.072,0.023,1e-01,-0.05,0.015,9.4e-02,0.54,0.018,0.58,0.012
[Ppk4],[Epcpl],0.11,0.025,9.8e-03,0.15,0.023,4.7e-04,0.11,0.015,3.3e-04,0.87,0.0024,0.66,0.0069
[Ppk4],alphaspl,-0.077,0.022,1.6e-01,-0.0095,0.022,8.6e-01,-0.0057,0.015,8.8e-01,0.87,0.0027,0.42,0.011
[Ppk4],[thetaj],0.068,0.026,4.8e-01,0.082,0.028,3.9e-01,0.05,0.019,4.4e-01,0.86,0.0036,-0.67,0.0088
[Ppk4],spectrallag,-0.26,0.025,1.5e-04,-0.21,0.035,2.6e-03,-0.15,0.023,1.7e-03,0.26,0.015,0.083,0.018
[Ppk4],[Gamma0],0.4,0.03,7.6e-03,0.37,0.03,1.5e-02,0.26,0.024,1.4e-02,0.82,0.0062,0.74,0.015
[Ppk4],[tburst],-0.16,0.016,3.7e-03,-0.29,0.013,2.9e-07,-0.19,0.0091,3.8e-07,0.91,0.0014,0.59,0.0097
[Ppk4],[tpkOpt],-0.45,0.019,1.2e-05,-0.42,0.019,4.7e-05,-0.29,0.015,5.3e-05,0.85,0.0029,0.63,0.011
[Ppk4],[FX11hr],0.42,0.027,1.6e-10,0.5,0.02,9.3e-15,0.34,0.015,7.9e-14,0.99,0.00045,-0.59,0.017
[Ppk4],betaX11hr,-0.44,0.058,1.5e-08,-0.48,0.037,4.4e-10,-0.33,0.028,2.3e-09,0.72,0.012,0.6,0.018
[Ppk4],[FOpt11hr],0.14,0.032,2.3e-02,0.15,0.035,1.5e-02,0.1,0.024,1.5e-02,0.96,0.0017,-0.59,0.018
[Ppk4],[tradiopk],-0.045,0.03,7.9e-01,-0.012,0.034,9.4e-01,-0.00091,0.025,9.9e-01,0.97,0.00095,0.76,0.0098
[Ppk4],[Fradiopk],0.16,0.026,3.5e-01,0.032,0.038,8.5e-01,0.0078,0.026,9.5e-01,0.96,0.0013,-0.74,0.0099
[Ppk4],[offset],-0.29,0.12,1.6e-01,-0.32,0.098,1.2e-01,-0.23,0.074,1.1e-01,0.25,0.061,0.54,0.038
[Ppk4],metallicity,-0.053,0.051,6.8e-01,-0.084,0.057,5.1e-01,-0.058,0.04,5e-01,0.99,0.0004,0.71,0.0086
[Ppk4],Mag,-0.0044,0.094,9.7e-01,0.0051,0.096,9.7e-01,0.0041,0.066,9.6e-01,0.99,0.0021,-0.7,0.039
[Ppk4],[NH],-0.26,0.033,8e-03,-0.23,0.041,1.5e-02,-0.16,0.027,1.5e-02,0.08,0.022,0.41,0.025
[Ppk4],AV,0.078,0.036,2.1e-01,0.074,0.037,2.3e-01,0.05,0.025,2.3e-01,0.057,0.018,0.43,0.027
[Ppk4],[SFR],-0.22,0.03,4.2e-02,-0.18,0.032,1.1e-01,-0.12,0.023,1.1e-01,0.016,0.012,0.26,0.025
[Ppk4],[SSFR],0.015,0.015,8.9e-01,-0.00066,0.016,1e+00,0.0017,0.011,9.8e-01,0.47,0.0071,-0.041,0.013
[Ppk4],[Age],0.026,0.057,8.5e-01,-0.075,0.058,5.9e-01,-0.059,0.041,5.3e-01,0.81,0.0088,0.7,0.015
[Ppk4],[Mass],-0.15,0.029,7.5e-02,-0.13,0.03,1.2e-01,-0.086,0.021,1.2e-01,0.99,0.00075,0.69,0.018
[Ppk4],[T90i],0.013,0.0091,7.8e-01,-0.0071,0.01,8.8e-01,-0.0053,0.0068,8.7e-01,0.33,0.0047,0.54,0.0094
[Ppk4],[T50i],0.0073,0.011,9e-01,-0.065,0.012,2.5e-01,-0.041,0.0078,2.8e-01,0.031,0.0069,0.46,0.011
[Ppk4],[TR45i],-0.062,0.012,2.9e-01,-0.12,0.013,4.2e-02,-0.079,0.0086,4.3e-02,0.18,0.0081,0.22,0.011
[Ppk4],[Epbandi],0.15,0.04,1.2e-01,0.2,0.032,3.6e-02,0.14,0.023,3.1e-02,0.8,0.0095,0.79,0.025
[Ppk4],[Epcpli],0.0011,0.033,9.9e-01,0.048,0.034,4.8e-01,0.034,0.023,4.5e-01,0.9,0.003,0.67,0.0083
[Ppk4],spectrallagi,-0.039,0.025,6.7e-01,-0.034,0.044,7e-01,-0.022,0.029,7.1e-01,0.23,0.016,0.21,0.024
[Ppk4],[tbursti],-0.071,0.023,3.5e-01,-0.18,0.017,1.7e-02,-0.13,0.012,1.4e-02,0.84,0.0028,0.63,0.01
[Ppk4],[tpkOpti],-0.3,0.021,5.8e-03,-0.27,0.022,1.5e-02,-0.18,0.016,1.3e-02,0.77,0.0039,0.63,0.012
[Ppk4],[tradiopki],0.18,0.025,2.9e-01,0.22,0.036,1.8e-01,0.16,0.028,1.7e-01,0.97,0.0011,0.77,0.0098
alphaband,betaband,-0.012,0.021,6.4e-01,-0.037,0.021,1.6e-01,-0.025,0.015,1.5e-01,0.72,0.02,0.77,0.018
alphaband,[Epband],-0.033,0.029,2.1e-01,-0.068,0.018,8.7e-03,-0.047,0.012,6.6e-03,0.78,0.013,0.8,0.017
alphaband,[thetaj],0.04,0.065,7.4e-01,0.029,0.064,8.1e-01,0.022,0.044,7.8e-01,0.95,0.0069,-0.9,0.014
alphaband,spectrallag,0.053,0.046,5.7e-01,0.086,0.065,3.6e-01,0.059,0.044,3.4e-01,0.25,0.01,0.34,0.02
alphaband,[Gamma0],-0.043,0.076,8e-01,-0.043,0.075,8e-01,-0.032,0.052,7.7e-01,0.82,0.032,0.9,0.037
alphaband,[tburst],-0.015,0.053,8.9e-01,0.091,0.059,4.2e-01,0.058,0.039,4.4e-01,0.85,0.0092,0.89,0.017
alphaband,[tpkX],0.27,0.14,3.1e-01,0.31,0.15,2.5e-01,0.21,0.11,2.4e-01,0.59,0.039,0.94,0.016
alphaband,[tpkOpt],0.16,0.08,3.4e-01,0.18,0.074,2.8e-01,0.13,0.049,2.6e-01,0.79,0.023,0.9,0.032
alphaband,[FX11hr],-0.0028,0.082,9.8e-01,-0.019,0.085,8.7e-01,-0.011,0.056,8.9e-01,0.99,0.00082,-0.92,0.023
alphaband,betaX11hr,-0.05,0.11,7e-01,0.0065,0.094,9.6e-01,0.0037,0.063,9.7e-01,0.46,0.034,0.85,0.034
alphaband,[FOpt11hr],0.084,0.067,3.7e-01,0.098,0.069,3e-01,0.065,0.047,3e-01,0.97,0.0021,-0.91,0.015
alphaband,[tradiopk],-0.12,0.058,4.8e-01,-0.11,0.077,5.2e-01,-0.074,0.051,5.1e-01,0.99,0.001,0.94,0.012
alphaband,[Fradiopk],0.17,0.069,3e-01,0.14,0.086,4.2e-01,0.1,0.06,3.6e-01,0.98,0.0014,-0.93,0.012
alphaband,[offset],-0.25,0.16,4e-01,-0.26,0.17,3.9e-01,-0.19,0.13,3.9e-01,0.66,0.074,0.087,0.18
alphaband,metallicity,-0.21,0.12,2.4e-01,-0.3,0.12,9.1e-02,-0.21,0.085,9.8e-02,0.99,0.0016,0.93,0.032
alphaband,Mag,-0.08,0.17,6.8e-01,-0.1,0.17,5.9e-01,-0.07,0.12,5.8e-01,0.99,0.0029,-0.92,0.031
alphaband,[NH],0.16,0.1,3e-01,0.11,0.093,4.6e-01,0.073,0.063,4.7e-01,0.28,0.055,0.76,0.039
alphaband,AV,0.034,0.047,7e-01,0.032,0.061,7.2e-01,0.021,0.041,7.2e-01,0.25,0.043,0.55,0.033
alphaband,[SFR],-0.14,0.11,4.2e-01,-0.18,0.11,3e-01,-0.12,0.073,3.4e-01,0.31,0.047,0.49,0.045
alphaband,[SSFR],0.09,0.073,5.1e-01,0.11,0.072,4.2e-01,0.075,0.049,4.2e-01,0.67,0.019,0.097,0.026
alphaband,[Age],-0.12,0.098,4.8e-01,-0.13,0.096,4.1e-01,-0.089,0.066,4.1e-01,0.79,0.035,0.89,0.022
alphaband,[Mass],-0.0078,0.078,9.5e-01,-0.036,0.077,7.6e-01,-0.024,0.051,7.6e-01,0.98,0.0015,0.93,0.015
alphaband,[T90i],0.11,0.057,1.4e-01,0.11,0.041,1.2e-01,0.075,0.028,1.2e-01,0.13,0.02,0.83,0.016
alphaband,[T50i],0.16,0.068,5.7e-02,0.19,0.051,2.5e-02,0.13,0.035,2.3e-02,0.25,0.025,0.75,0.021
alphaband,[TR45i],0.1,0.064,2.6e-01,0.098,0.051,2.8e-01,0.064,0.034,3e-01,0.55,0.025,0.59,0.02
alphaband,[Epbandi],-0.13,0.066,7.5e-02,-0.2,0.048,5.5e-03,-0.13,0.032,5.2e-03,0.83,0.0095,0.89,0.013
alphaband,spectrallagi,0.14,0.043,2.4e-01,0.19,0.079,1.1e-01,0.13,0.055,1.1e-01,0.22,0.0095,0.34,0.019
alphaband,[tbursti],-0.015,0.061,9.1e-01,0.11,0.068,3.9e-01,0.074,0.046,3.8e-01,0.75,0.016,0.87,0.021
alphaband,[tpkXi],0.19,0.17,5.6e-01,0.24,0.17,4.4e-01,0.18,0.13,4.1e-01,0.33,0.066,0.94,0.015
alphaband,[tpkOpti],0.18,0.093,2.7e-01,0.19,0.082,2.6e-01,0.13,0.055,2.3e-01,0.67,0.03,0.89,0.034
alphaband,[tradiopki],-0.087,0.067,6.2e-01,-0.14,0.082,4.3e-01,-0.093,0.056,4.3e-01,0.99,0.0012,0.94,0.012
betaband,[Epband],-0.063,0.024,1.5e-02,-0.13,0.019,8.9e-07,-0.085,0.013,8.6e-07,0.21,0.015,0.92,0.0088
betaband,[thetaj],-0.014,0.15,9.1e-01,0.045,0.088,7.1e-01,0.032,0.061,6.9e-01,0.91,0.059,-0.87,0.063
betaband,spectrallag,0.075,0.072,4.2e-01,0.016,0.07,8.6e-01,0.01,0.048,8.7e-01,0.25,0.01,0.34,0.034
betaband,[Gamma0],0.12,0.1,4.8e-01,0.07,0.096,6.8e-01,0.051,0.066,6.6e-01,0.26,0.06,0.97,0.0082
betaband,[tburst],-0.082,0.053,4.6e-01,-0.099,0.071,3.7e-01,-0.063,0.048,4e-01,0.22,0.083,0.91,0.04
betaband,[tpkX],-0.071,0.22,7.9e-01,-0.067,0.22,8e-01,-0.049,0.16,7.9e-01,0.59,0.068,0.94,0.024
betaband,[tpkOpt],-0.23,0.18,1.6e-01,-0.26,0.11,1e-01,-0.18,0.08,9.7e-02,0.056,0.037,0.88,0.056
betaband,[FX11hr],0.063,0.1,6e-01,0.2,0.092,8.7e-02,0.14,0.064,8.7e-02,0.97,0.016,-0.86,0.072
betaband,betaX11hr,-0.052,0.12,6.9e-01,-0.22,0.093,8.3e-02,-0.15,0.064,9.5e-02,0.47,0.093,0.84,0.053
betaband,[FOpt11hr],-0.055,0.077,5.6e-01,-0.025,0.079,7.9e-01,-0.017,0.052,7.9e-01,0.96,0.018,-0.89,0.054
betaband,[tradiopk],0.021,0.079,9e-01,-0.012,0.092,9.4e-01,-0.012,0.062,9.1e-01,0.97,0.0034,0.98,0.0051
betaband,[Fradiopk],-0.14,0.094,4.1e-01,-0.13,0.12,4.5e-01,-0.09,0.08,4.3e-01,0.99,0.0016,-0.97,0.0057
betaband,[offset],0.23,0.16,4.5e-01,0.21,0.19,5.1e-01,0.15,0.14,4.6e-01,0.81,0.12,0.23,0.17
betaband,metallicity,-0.011,0.12,9.5e-01,-0.051,0.13,7.8e-01,-0.034,0.086,8e-01,0.95,0.053,0.9,0.082
betaband,Mag,0.11,0.18,5.6e-01,0.12,0.17,5.4e-01,0.081,0.12,5.3e-01,0.99,0.0031,-0.93,0.062
betaband,[NH],-0.19,0.11,2.1e-01,-0.2,0.1,1.9e-01,-0.14,0.072,1.7e-01,0.74,0.1,0.69,0.059
betaband,AV,-0.007,0.079,9.4e-01,-0.068,0.067,4.4e-01,-0.045,0.045,4.5e-01,0.67,0.065,0.53,0.048
betaband,[SFR],-0.15,0.11,4e-01,-0.21,0.12,2.4e-01,-0.14,0.083,2.5e-01,0.65,0.084,0.46,0.07
betaband,[SSFR],-0.15,0.092,2.8e-01,-0.14,0.1,2.9e-01,-0.096,0.073,3e-01,0.79,0.081,0.0039,0.05
betaband,[Age],-0.034,0.12,8.3e-01,-0.076,0.13,6.4e-01,-0.051,0.088,6.4e-01,0.17,0.12,0.87,0.081
betaband,[Mass],-0.12,0.077,3e-01,-0.18,0.084,1.3e-01,-0.12,0.056,1.4e-01,0.95,0.025,0.89,0.065
betaband,[T90i],-0.033,0.046,6.5e-01,-0.06,0.048,4e-01,-0.039,0.032,4.1e-01,0.6,0.07,0.81,0.037
betaband,[T50i],-0.062,0.073,4.7e-01,-0.054,0.054,5.3e-01,-0.033,0.036,5.6e-01,0.73,0.072,0.7,0.038
betaband,[TR45i],-0.048,0.075,6e-01,-0.032,0.063,7.3e-01,-0.022,0.043,7.2e-01,0.79,0.075,0.54,0.046
betaband,[Epbandi],0.024,0.061,7.4e-01,0.076,0.05,2.9e-01,0.05,0.033,3e-01,0.11,0.052,0.9,0.038
betaband,spectrallagi,0.11,0.099,3.7e-01,0.022,0.1,8.5e-01,0.015,0.069,8.5e-01,0.22,0.0095,0.31,0.043
betaband,[tbursti],-0.015,0.061,9.1e-01,0.0076,0.081,9.5e-01,0.0085,0.053,9.2e-01,0.14,0.038,0.9,0.044
betaband,[tpkXi],-0.0094,0.27,9.8e-01,0.01,0.27,9.8e-01,0.0021,0.19,1e+00,0.74,0.055,0.94,0.02
betaband,[tpkOpti],-0.16,0.19,3.3e-01,-0.19,0.11,2.4e-01,-0.14,0.083,2.3e-01,0.24,0.081,0.87,0.056
betaband,[tradiopki],-0.018,0.097,9.2e-01,-0.06,0.097,7.3e-01,-0.039,0.065,7.4e-01,0.96,0.0044,0.97,0.0055
[Epband],[thetaj],-0.21,0.045,8.2e-02,-0.19,0.047,1.1e-01,-0.13,0.032,9.8e-02,0.97,0.0016,-0.95,0.004
[Epband],spectrallag,-0.2,0.023,3.2e-02,-0.28,0.048,2.6e-03,-0.19,0.033,3e-03,0.25,0.0098,0.3,0.012
[Epband],[Gamma0],0.25,0.034,1.4e-01,0.22,0.045,1.9e-01,0.16,0.032,1.6e-01,0.15,0.028,0.98,0.0021
[Epband],[tburst],0.08,0.025,4.7e-01,-0.03,0.024,7.9e-01,-0.016,0.016,8.3e-01,0.48,0.0083,0.96,0.0025
[Epband],[tpkX],0.17,0.1,5.2e-01,0.2,0.11,4.6e-01,0.16,0.089,4.2e-01,0.29,0.059,0.95,0.0092
[Epband],[tpkOpt],-0.2,0.039,2.1e-01,-0.17,0.048,3.2e-01,-0.11,0.035,3.3e-01,0.12,0.019,0.94,0.004
[Epband],[FX11hr],0.17,0.044,1.6e-01,0.22,0.037,5.9e-02,0.16,0.028,4.5e-02,0.99,0.00041,-0.96,0.003
[Epband],betaX11hr,-0.31,0.068,1.5e-02,-0.33,0.059,8.4e-03,-0.24,0.042,7.2e-03,0.51,0.032,0.88,0.011
[Epband],[FOpt11hr],0.08,0.057,4e-01,0.12,0.058,2e-01,0.079,0.039,2.1e-01,0.98,0.0014,-0.96,0.0033
[Epband],[tradiopk],-0.05,0.051,7.7e-01,0.031,0.059,8.5e-01,0.018,0.04,8.7e-01,0.97,0.0013,0.97,0.002
[Epband],[Fradiopk],-0.064,0.04,7.1e-01,0.08,0.051,6.4e-01,0.055,0.038,6.4e-01,0.99,0.00067,-0.97,0.0022
[Epband],[offset],0.3,0.22,3.2e-01,0.34,0.17,2.5e-01,0.27,0.14,2.2e-01,0.89,0.045,0.23,0.19
[Epband],metallicity,0.1,0.11,5.7e-01,0.13,0.088,4.7e-01,0.092,0.062,4.6e-01,0.99,0.00096,0.97,0.0041
[Epband],Mag,0.016,0.16,9.3e-01,0.012,0.16,9.5e-01,0.0082,0.11,9.6e-01,0.99,0.0026,-0.97,0.0055
[Epband],[NH],-0.074,0.079,6.2e-01,-0.12,0.072,4.4e-01,-0.076,0.05,4.6e-01,0.86,0.011,0.77,0.027
[Epband],AV,0.079,0.046,3.7e-01,0.08,0.056,3.6e-01,0.053,0.038,3.7e-01,0.74,0.035,0.58,0.035
[Epband],[SFR],0.11,0.048,5.2e-01,0.14,0.053,4.2e-01,0.1,0.042,4e-01,0.68,0.022,0.57,0.026
[Epband],[SSFR],-0.14,0.035,2.9e-01,-0.11,0.04,4.3e-01,-0.076,0.027,4.1e-01,0.86,0.0053,0.038,0.015
[Epband],[Age],0.016,0.079,9.2e-01,0.028,0.081,8.6e-01,0.017,0.055,8.7e-01,0.37,0.05,0.93,0.013
[Epband],[Mass],0.18,0.047,1.3e-01,0.13,0.052,2.6e-01,0.09,0.036,2.5e-01,0.97,0.0018,0.97,0.0022
[Epband],[T90i],0.17,0.026,2e-02,0.24,0.02,7.4e-04,0.17,0.014,5.4e-04,0.65,0.007,0.88,0.0058
[Epband],[T50i],-0.015,0.027,8.6e-01,0.068,0.021,4.2e-01,0.05,0.014,3.9e-01,0.76,0.0064,0.73,0.012
[Epband],[TR45i],0.22,0.028,1.6e-02,0.29,0.024,1.1e-03,0.2,0.017,8.1e-04,0.87,0.0038,0.62,0.0064
[Epband],spectrallagi,-0.14,0.026,2.3e-01,-0.23,0.058,5.5e-02,-0.16,0.04,5e-02,0.22,0.0095,0.28,0.013
[Epband],[tbursti],0.088,0.031,4.8e-01,0.045,0.026,7.2e-01,0.033,0.019,6.9e-01,0.1,0.014,0.94,0.0039
[Epband],[tpkXi],0.015,0.12,9.6e-01,-0.11,0.14,7.3e-01,-0.1,0.1,6.8e-01,0.46,0.054,0.92,0.012
[Epband],[tpkOpti],-0.17,0.038,3e-01,-0.16,0.048,3.4e-01,-0.1,0.036,3.7e-01,0.23,0.02,0.92,0.0046
[Epband],[tradiopki],-0.19,0.055,2.7e-01,-0.12,0.059,4.8e-01,-0.081,0.04,4.8e-01,0.97,0.0017,0.97,0.0024
alphacpl,[Epcpl],-0.21,0.021,2e-17,-0.27,0.016,2.9e-28,-0.19,0.011,5.8e-29,0.74,0.0058,0.81,0.0076
alphacpl,[thetaj],0.027,0.068,8.3e-01,-0.0039,0.069,9.7e-01,-0.0037,0.047,9.7e-01,0.91,0.015,-0.83,0.032
alphacpl,spectrallag,-0.13,0.035,9.5e-02,-0.043,0.042,5.9e-01,-0.022,0.029,6.8e-01,0.25,0.019,0.24,0.028
alphacpl,[Gamma0],0.034,0.14,8.5e-01,-0.024,0.087,9e-01,-0.023,0.058,8.5e-01,0.68,0.033,0.85,0.05
alphacpl,[tburst],-0.0029,0.042,9.7e-01,-0.022,0.037,7.7e-01,-0.013,0.025,8e-01,0.79,0.016,0.85,0.028
alphacpl,[tpkX],-0.017,0.14,9.6e-01,0.12,0.14,7.3e-01,0.11,0.12,5.9e-01,0.61,0.044,0.86,0.03
alphacpl,[tpkOpt],0.013,0.1,9.3e-01,0.2,0.065,1.8e-01,0.13,0.044,1.8e-01,0.75,0.019,0.89,0.037
alphacpl,[FX11hr],0.11,0.045,1.4e-01,0.052,0.037,5e-01,0.038,0.025,4.6e-01,0.98,0.0015,-0.85,0.031
alphacpl,betaX11hr,-0.0074,0.066,9.4e-01,0.064,0.057,4.9e-01,0.042,0.038,5e-01,0.5,0.02,0.8,0.038
alphacpl,[FOpt11hr],0.07,0.046,3.3e-01,0.04,0.045,5.8e-01,0.028,0.03,5.6e-01,0.96,0.0029,-0.84,0.028
alphacpl,[tradiopk],0.15,0.21,5e-01,0.16,0.14,4.9e-01,0.11,0.1,4.5e-01,0.99,0.0041,0.93,0.043
alphacpl,[Fradiopk],0.13,0.13,5.7e-01,0.15,0.1,4.9e-01,0.12,0.073,4.5e-01,0.99,0.0052,-0.93,0.038
alphacpl,[offset],0.12,0.13,5.8e-01,0.13,0.12,5.6e-01,0.091,0.088,5.4e-01,0.1,0.057,0.71,0.08
alphacpl,metallicity,-0.1,0.11,5.6e-01,-0.069,0.11,7e-01,-0.042,0.079,7.3e-01,0.99,0.0017,0.88,0.033
alphacpl,Mag,-0.0045,0.14,9.8e-01,0.026,0.13,8.7e-01,0.018,0.093,8.7e-01,0.99,0.0026,-0.94,0.0092
alphacpl,[NH],-0.14,0.059,2.5e-01,-0.14,0.057,2.4e-01,-0.093,0.039,2.5e-01,0.46,0.039,0.66,0.045
alphacpl,AV,-0.033,0.063,6.9e-01,-0.0013,0.056,9.9e-01,0.00021,0.038,1e+00,0.3,0.042,0.51,0.036
alphacpl,[SFR],-0.03,0.09,8.5e-01,-0.096,0.089,5.5e-01,-0.058,0.06,5.8e-01,0.34,0.042,0.46,0.044
alphacpl,[SSFR],0.11,0.043,4.6e-01,-0.012,0.039,9.3e-01,-0.011,0.028,9.2e-01,0.65,0.026,-0.052,0.022
alphacpl,[Age],0.32,0.13,6.1e-02,0.38,0.1,2.4e-02,0.27,0.073,2.2e-02,0.78,0.018,0.87,0.043
alphacpl,[Mass],-0.088,0.065,4.2e-01,-0.068,0.056,5.3e-01,-0.046,0.037,5.3e-01,0.99,0.0011,0.89,0.02
alphacpl,[T90i],0.28,0.037,4.4e-06,0.3,0.028,1e-06,0.2,0.019,1.4e-06,0.14,0.019,0.76,0.017
alphacpl,[T50i],0.26,0.045,2.8e-04,0.27,0.031,1.6e-04,0.18,0.021,1.6e-04,0.39,0.029,0.64,0.02
alphacpl,[TR45i],0.21,0.043,3.1e-03,0.21,0.031,3.4e-03,0.15,0.021,3e-03,0.56,0.029,0.4,0.02
alphacpl,[Epcpli],-0.0025,0.051,9.7e-01,-0.094,0.043,1.3e-01,-0.064,0.029,1.3e-01,0.78,0.015,0.85,0.021
alphacpl,spectrallagi,-0.072,0.059,5.1e-01,0.071,0.062,5.2e-01,0.048,0.042,5.2e-01,0.27,0.026,0.31,0.039
alphacpl,[tbursti],-0.036,0.06,7.3e-01,-0.054,0.05,6.1e-01,-0.036,0.034,6.1e-01,0.64,0.021,0.83,0.039
alphacpl,[tpkOpti],-0.028,0.12,8.6e-01,0.17,0.065,2.7e-01,0.11,0.045,2.8e-01,0.55,0.02,0.86,0.041
alphacpl,[tradiopki],0.071,0.19,7.6e-01,0.074,0.12,7.5e-01,0.053,0.091,7.2e-01,0.98,0.0049,0.93,0.046
[Epcpl],[thetaj],0.11,0.056,3.9e-01,0.13,0.054,3e-01,0.089,0.038,2.9e-01,0.96,0.0025,-0.9,0.0069
[Epcpl],spectrallag,-0.11,0.035,1.6e-01,-0.18,0.05,2.3e-02,-0.12,0.034,2.2e-02,0.25,0.02,0.31,0.026
[Epcpl],[Gamma0],0.3,0.064,8.9e-02,0.22,0.073,2.2e-01,0.16,0.052,1.8e-01,0.15,0.039,0.98,0.003
[Epcpl],[tburst],-0.0034,0.036,9.6e-01,0.0093,0.034,9.1e-01,0.004,0.023,9.4e-01,0.54,0.013,0.95,0.0024
[Epcpl],[tpkX],0.53,0.12,9.1e-02,0.48,0.14,1.4e-01,0.35,0.12,1.4e-01,0.49,0.057,0.97,0.0064
[Epcpl],[tpkOpt],-0.29,0.068,4.3e-02,-0.29,0.072,4.7e-02,-0.19,0.051,5.3e-02,0.35,0.029,0.94,0.0045
[Epcpl],[FX11hr],-0.014,0.052,8.6e-01,0.052,0.048,5e-01,0.039,0.032,4.4e-01,0.99,0.00033,-0.97,0.0021
[Epcpl],betaX11hr,-0.048,0.06,6.1e-01,-0.078,0.057,4e-01,-0.053,0.038,4e-01,0.25,0.036,0.91,0.0077
[Epcpl],[FOpt11hr],-0.0017,0.049,9.8e-01,0.019,0.05,7.9e-01,0.012,0.034,7.9e-01,0.98,0.0011,-0.96,0.0029
[Epcpl],[tradiopk],-0.079,0.094,7.3e-01,-0.073,0.095,7.5e-01,-0.046,0.07,7.6e-01,0.97,0.003,0.97,0.0048
[Epcpl],[Fradiopk],0.0081,0.091,9.7e-01,0.047,0.09,8.4e-01,0.033,0.067,8.4e-01,0.99,0.0013,-0.97,0.0046
[Epcpl],[offset],-0.032,0.13,8.8e-01,-0.015,0.13,9.5e-01,-0.0023,0.093,9.8e-01,0.82,0.022,0.79,0.058
[Epcpl],metallicity,0.25,0.11,1.5e-01,0.23,0.11,1.9e-01,0.16,0.08,1.9e-01,0.99,0.001,0.97,0.004
[Epcpl],Mag,-0.052,0.13,7.4e-01,-0.045,0.13,7.7e-01,-0.031,0.093,7.6e-01,0.99,0.0024,-0.97,0.0048
[Epcpl],[NH],0.052,0.071,6.7e-01,0.083,0.072,4.9e-01,0.054,0.048,5e-01,0.81,0.016,0.74,0.038
[Epcpl],AV,-0.022,0.065,7.9e-01,-0.0069,0.059,9.3e-01,-0.0047,0.04,9.3e-01,0.72,0.029,0.58,0.026
[Epcpl],[SFR],0.0021,0.066,9.9e-01,0.039,0.077,8.1e-01,0.026,0.052,8e-01,0.66,0.021,0.5,0.033
[Epcpl],[SSFR],-0.02,0.064,8.9e-01,0.0025,0.073,9.9e-01,0.0055,0.047,9.6e-01,0.87,0.0056,-0.12,0.02
[Epcpl],[Age],-0.39,0.1,2.2e-02,-0.39,0.11,1.9e-02,-0.27,0.077,2.1e-02,0.24,0.049,0.92,0.0086
[Epcpl],[Mass],0.026,0.062,8.1e-01,0.013,0.063,9.1e-01,0.0091,0.042,9e-01,0.98,0.0011,0.97,0.0025
[Epcpl],[T90i],-0.093,0.032,1.3e-01,-0.036,0.028,5.6e-01,-0.023,0.019,5.7e-01,0.69,0.0051,0.73,0.0066
[Epcpl],[T50i],-0.087,0.042,2.3e-01,-0.05,0.037,4.9e-01,-0.032,0.025,5.1e-01,0.78,0.0045,0.59,0.01
[Epcpl],[TR45i],-0.09,0.043,2.2e-01,-0.04,0.038,5.8e-01,-0.026,0.026,6e-01,0.85,0.0034,0.32,0.0095
[Epcpl],spectrallagi,-0.18,0.056,9.5e-02,-0.24,0.071,3e-02,-0.16,0.049,3.1e-02,0.27,0.026,0.33,0.038
[Epcpl],[tbursti],0.05,0.05,6.4e-01,0.09,0.049,4e-01,0.058,0.033,4.2e-01,0.22,0.021,0.94,0.0039
[Epcpl],[tpkOpti],-0.32,0.067,3.3e-02,-0.32,0.072,3.4e-02,-0.22,0.051,3.8e-02,0.06,0.03,0.91,0.0056
[Epcpl],[tradiopki],-0.19,0.098,4.1e-01,-0.064,0.1,7.8e-01,-0.041,0.068,8.1e-01,0.96,0.004,0.97,0.0053
alphaspl,[thetaj],-0.35,0.095,1.8e-01,-0.26,0.11,3.3e-01,-0.19,0.087,2.8e-01,0.97,0.003,-0.94,0.0087
alphaspl,spectrallag,-0.16,0.091,3.6e-01,-0.14,0.084,4.2e-01,-0.093,0.06,4.3e-01,0.34,0.035,0.39,0.049
alphaspl,[Gamma0],-0.33,0.14,5.3e-01,-0.097,0.23,8.7e-01,-0.04,0.18,8.5e-01,0.31,0.087,0.93,0.0094
alphaspl,[tburst],-0.015,0.026,8.8e-01,0.00013,0.034,1e+00,0.0012,0.023,9.9e-01,0.71,0.0082,0.95,0.0021
alphaspl,[tpkX],0.22,0.21,7.2e-01,0.38,0.29,5e-01,0.29,0.24,6.2e-01,0.12,0.082,0.96,0.014
alphaspl,[tpkOpt],-0.18,0.082,5.7e-01,-0.22,0.1,4.8e-01,-0.16,0.086,4.9e-01,0.58,0.041,0.95,0.0059
alphaspl,[FX11hr],-0.28,0.097,2.7e-01,-0.26,0.13,3.2e-01,-0.19,0.093,2.8e-01,0.99,0.001,-0.98,0.0034
alphaspl,betaX11hr,0.53,0.14,3.3e-02,0.52,0.14,3.7e-02,0.39,0.11,3.1e-02,0.12,0.081,0.96,0.015
alphaspl,[FOpt11hr],-0.18,0.13,3.8e-01,-0.19,0.14,3.5e-01,-0.13,0.095,3.4e-01,0.98,0.0032,-0.97,0.0057
alphaspl,[tradiopk],0.14,0.16,8.2e-01,0.23,0.21,7.5e-01,0.22,0.15,6.2e-01,0.98,0.0053,0.97,0.0093
alphaspl,[Fradiopk],0.28,0.17,6.5e-01,0.41,0.21,5e-01,0.32,0.16,3.3e-01,0.99,0.0023,-0.96,0.0092
alphaspl,metallicity,0.061,0.13,8.3e-01,0.1,0.14,7.2e-01,0.061,0.1,7.3e-01,0.99,0.0015,0.97,0.0058
alphaspl,Mag,-0.24,0.33,5.8e-01,-0.21,0.34,6.1e-01,-0.16,0.26,6.2e-01,0.99,0.0049,-0.97,0.0088
alphaspl,[NH],0.14,0.11,6e-01,0.12,0.16,6.6e-01,0.083,0.12,6.5e-01,0.71,0.029,0.62,0.048
alphaspl,AV,-0.18,0.08,2e-01,-0.27,0.083,6e-02,-0.18,0.057,7.2e-02,0.72,0.039,0.57,0.035
alphaspl,[SFR],-0.26,0.073,2.7e-01,-0.19,0.084,4.1e-01,-0.16,0.064,3.3e-01,0.68,0.025,0.61,0.041
alphaspl,[SSFR],-0.18,0.11,5.9e-01,-0.064,0.1,8.5e-01,-0.06,0.087,8.2e-01,0.89,0.009,-0.28,0.031
alphaspl,[Age],0.48,0.19,2.8e-01,0.47,0.25,2.9e-01,0.35,0.21,2.9e-01,0.74,0.052,0.98,0.0091
alphaspl,[Mass],-0.13,0.075,5.2e-01,-0.04,0.074,8.5e-01,-0.02,0.053,8.9e-01,0.98,0.0012,0.96,0.0043
alphaspl,[T90i],0.02,0.032,8.5e-01,-0.027,0.032,7.9e-01,-0.016,0.021,8.2e-01,0.53,0.0069,0.74,0.0064
alphaspl,[T50i],0.071,0.06,7.2e-01,0.044,0.064,8.3e-01,0.03,0.046,8.2e-01,0.78,0.0072,0.48,0.016
alphaspl,[TR45i],-0.092,0.051,5.7e-01,-0.1,0.051,5.4e-01,-0.075,0.035,5e-01,0.86,0.0045,0.24,0.014
alphaspl,spectrallagi,-0.035,0.19,9.2e-01,-0.13,0.22,7.3e-01,-0.11,0.17,6.5e-01,0.39,0.1,0.49,0.1
alphaspl,[tbursti],0.09,0.038,5.9e-01,0.14,0.045,4e-01,0.11,0.033,3.2e-01,0.48,0.017,0.95,0.0032
alphaspl,[tpkOpti],-0.2,0.089,5.4e-01,-0.1,0.11,7.5e-01,-0.063,0.086,7.8e-01,0.16,0.051,0.94,0.0064
[thetaj],spectrallag,0.053,0.053,6.6e-01,0.0065,0.065,9.6e-01,0.0024,0.045,9.8e-01,0.27,0.029,-0.33,0.034
[thetaj],[Gamma0],-0.4,0.068,2.8e-02,-0.3,0.051,1.1e-01,-0.21,0.038,1e-01,0.97,0.0013,-0.97,0.0035
[thetaj],[tburst],0.12,0.034,3.4e-01,-0.055,0.033,6.7e-01,-0.029,0.023,7.4e-01,0.95,0.0014,-0.87,0.0065
[thetaj],[tpkX],-0.51,0.14,1.6e-01,-0.45,0.18,2.2e-01,-0.35,0.15,2.1e-01,0.98,0.0046,-0.98,0.0067
[thetaj],[tpkOpt],0.14,0.042,3.6e-01,0.052,0.034,7.2e-01,0.035,0.025,7.2e-01,0.96,0.0014,-0.9,0.0066
[thetaj],[FX11hr],0.31,0.032,5.9e-03,0.31,0.032,7.2e-03,0.21,0.023,7.1e-03,0.98,0.00092,0.96,0.0032
[thetaj],betaX11hr,0.0062,0.049,9.6e-01,0.026,0.049,8.3e-01,0.021,0.034,7.9e-01,0.94,0.005,-0.88,0.0087
[thetaj],[FOpt11hr],0.22,0.054,2e-02,0.19,0.057,4.8e-02,0.13,0.039,4.7e-02,0.94,0.0045,0.95,0.0036
[thetaj],[tradiopk],0.18,0.046,2.2e-01,0.18,0.04,2.3e-01,0.13,0.029,2e-01,0.99,0.00028,-0.95,0.0051
[thetaj],[Fradiopk],0.12,0.045,4.1e-01,0.17,0.043,2.5e-01,0.11,0.03,2.8e-01,0.95,0.0021,0.95,0.0054
[thetaj],[offset],-0.28,0.075,3.6e-01,-0.23,0.1,4.6e-01,-0.19,0.076,3.3e-01,0.74,0.12,-0.41,0.15
[thetaj],metallicity,0.044,0.1,8.1e-01,0.049,0.1,7.9e-01,0.031,0.068,8e-01,1,0.00019,-0.94,0.0053
[thetaj],Mag,0.17,0.13,3.4e-01,0.15,0.14,3.7e-01,0.1,0.096,3.9e-01,0.98,0.0037,0.93,0.007
[thetaj],[NH],0.054,0.051,6.7e-01,0.021,0.053,8.7e-01,0.016,0.037,8.5e-01,0.88,0.0089,-0.71,0.027
[thetaj],AV,0.29,0.039,9.2e-04,0.26,0.048,3.8e-03,0.17,0.033,4.2e-03,0.81,0.014,-0.47,0.027
[thetaj],[SFR],-0.11,0.066,5.1e-01,-0.14,0.066,3.9e-01,-0.098,0.047,3.9e-01,0.61,0.021,-0.3,0.044
[thetaj],[SSFR],-0.14,0.028,3.3e-01,-0.14,0.032,3.1e-01,-0.099,0.021,3e-01,0.74,0.0076,-0.042,0.016
[thetaj],[Age],0.15,0.081,3.6e-01,0.19,0.069,2.5e-01,0.13,0.049,2.3e-01,0.95,0.01,-0.89,0.0096
[thetaj],[Mass],-0.028,0.052,8e-01,-0.066,0.057,5.6e-01,-0.04,0.037,5.9e-01,0.99,0.00079,-0.93,0.0035
[thetaj],[T90i],-0.14,0.021,8.9e-02,-0.16,0.021,5.6e-02,-0.11,0.014,5.1e-02,0.91,0.0018,-0.85,0.0042
[thetaj],[T50i],-0.058,0.025,5.4e-01,-0.067,0.023,4.8e-01,-0.042,0.016,5.1e-01,0.88,0.0025,-0.74,0.0065
[thetaj],[TR45i],0.0071,0.022,9.4e-01,-0.004,0.022,9.6e-01,-0.000026,0.015,1e+00,0.85,0.0028,-0.56,0.0069
[thetaj],[Epbandi],-0.29,0.043,1.7e-02,-0.33,0.046,5.1e-03,-0.23,0.032,4.7e-03,0.97,0.0014,-0.95,0.0038
[thetaj],[Epcpli],-0.11,0.055,4e-01,-0.066,0.057,6.1e-01,-0.045,0.039,6.1e-01,0.97,0.002,-0.92,0.0059
[thetaj],spectrallagi,0.16,0.043,1.9e-01,0.084,0.064,4.9e-01,0.057,0.044,4.8e-01,0.2,0.024,-0.22,0.028
[thetaj],[tbursti],0.21,0.036,9.3e-02,0.068,0.037,6e-01,0.056,0.026,5.2e-01,0.93,0.0019,-0.84,0.0073
[thetaj],[tpkXi],-0.37,0.16,3.6e-01,-0.24,0.18,5.7e-01,-0.18,0.15,6.2e-01,0.98,0.0045,-0.97,0.0085
[thetaj],[tpkOpti],0.27,0.047,6.8e-02,0.2,0.034,1.6e-01,0.14,0.025,1.6e-01,0.95,0.0017,-0.87,0.0079
[thetaj],[tradiopki],0.26,0.039,7.6e-02,0.25,0.04,9e-02,0.18,0.029,7.4e-02,0.99,0.00031,-0.95,0.0052
spectrallag,[Gamma0],-0.057,0.08,7.9e-01,-0.031,0.11,8.8e-01,-0.022,0.071,8.8e-01,0.35,0.065,0.45,0.074
spectrallag,[tburst],0.023,0.031,8.6e-01,0.072,0.066,5.8e-01,0.048,0.045,5.8e-01,0.27,0.02,0.37,0.024
spectrallag,[tpkOpt],0.23,0.073,1.5e-01,0.2,0.091,2.1e-01,0.14,0.062,2e-01,0.31,0.08,0.45,0.093
spectrallag,[FX11hr],-0.039,0.023,6.5e-01,-0.026,0.036,7.6e-01,-0.018,0.025,7.5e-01,0.29,0.019,-0.4,0.023
spectrallag,betaX11hr,0.13,0.046,1.9e-01,0.053,0.061,6e-01,0.036,0.041,6e-01,0.25,0.021,0.36,0.029
spectrallag,[FOpt11hr],-0.034,0.042,6.5e-01,0.06,0.047,4.3e-01,0.039,0.032,4.4e-01,0.25,0.014,-0.34,0.018
spectrallag,[tradiopk],0.31,0.066,7.3e-02,0.25,0.077,1.5e-01,0.18,0.055,1.4e-01,0.33,0.093,0.46,0.11
spectrallag,[Fradiopk],0.012,0.095,9.5e-01,0.017,0.11,9.3e-01,0.0075,0.072,9.4e-01,0.33,0.093,-0.43,0.11
spectrallag,[offset],-0.53,0.19,1.4e-02,-0.41,0.15,6.5e-02,-0.3,0.11,6.1e-02,0.28,0.051,-0.17,0.18
spectrallag,metallicity,-0.17,0.081,3.6e-01,-0.17,0.11,3.5e-01,-0.12,0.075,3.5e-01,0.29,0.021,0.39,0.027
spectrallag,Mag,0.048,0.15,7.8e-01,0.048,0.15,7.8e-01,0.033,0.11,7.7e-01,0.42,0.046,-0.54,0.052
spectrallag,[NH],0.049,0.062,7.1e-01,0.086,0.079,5e-01,0.06,0.054,4.9e-01,0.31,0.045,0.34,0.046
spectrallag,AV,0.042,0.049,6.5e-01,0.061,0.065,5.1e-01,0.041,0.043,5.1e-01,0.26,0.017,0.23,0.043
spectrallag,[SFR],-0.045,0.074,8e-01,0.034,0.089,8.5e-01,0.023,0.061,8.5e-01,0.33,0.036,0.17,0.055
spectrallag,[SSFR],0.11,0.03,4.4e-01,0.031,0.056,8.3e-01,0.018,0.039,8.4e-01,0.24,0.016,0.094,0.03
spectrallag,[Age],0.081,0.055,6.1e-01,0.22,0.082,1.7e-01,0.16,0.06,1.4e-01,0.23,0.011,0.33,0.02
spectrallag,[Mass],-0.082,0.054,4.7e-01,0.0025,0.064,9.8e-01,-0.0023,0.043,9.7e-01,0.24,0.015,0.32,0.019
spectrallag,[T90i],0.13,0.019,8.9e-02,0.15,0.037,6.2e-02,0.098,0.024,6.2e-02,0.26,0.015,0.36,0.017
spectrallag,[T50i],0.14,0.017,8.6e-02,0.19,0.038,2.5e-02,0.13,0.025,2.6e-02,0.28,0.013,0.34,0.016
spectrallag,[TR45i],0.21,0.018,1.3e-02,0.25,0.035,2.3e-03,0.17,0.024,1.9e-03,0.28,0.016,0.28,0.017
spectrallag,[Epbandi],-0.27,0.027,2.2e-02,-0.26,0.057,3.2e-02,-0.18,0.041,2.8e-02,0.26,0.012,0.31,0.016
spectrallag,[Epcpli],-0.15,0.063,1.9e-01,-0.24,0.073,2.8e-02,-0.16,0.051,2.8e-02,0.27,0.027,0.34,0.038
spectrallag,[tbursti],0.052,0.024,7.2e-01,0.087,0.065,5.5e-01,0.054,0.043,5.8e-01,0.29,0.019,0.4,0.022
spectrallag,[tpkOpti],0.19,0.095,2.6e-01,0.11,0.096,5e-01,0.079,0.066,4.8e-01,0.31,0.081,0.44,0.089
spectrallag,[tradiopki],0.4,0.088,2.2e-02,0.32,0.086,7.1e-02,0.22,0.061,7.2e-02,0.33,0.096,0.47,0.12
[Gamma0],[tburst],-0.14,0.019,4.9e-01,-0.14,0.046,4.9e-01,-0.12,0.037,3.9e-01,0.54,0.0053,0.94,0.0014
[Gamma0],[tpkOpt],-0.75,0.012,3.4e-09,-0.59,0.022,2.4e-05,-0.44,0.021,1.8e-05,0.38,0.0084,0.93,0.0012
[Gamma0],[FX11hr],0.1,0.045,5.9e-01,0.09,0.052,6.4e-01,0.064,0.04,6.3e-01,0.99,0.00062,-0.97,0.0012
[Gamma0],betaX11hr,-0.069,0.058,7.4e-01,-0.12,0.068,5.6e-01,-0.095,0.05,5.1e-01,0.67,0.054,0.91,0.015
[Gamma0],[FOpt11hr],-0.33,0.088,4.4e-02,-0.1,0.11,5.3e-01,-0.073,0.079,5.2e-01,0.99,0.0018,-0.98,0.0029
[Gamma0],[tradiopk],0.64,0.05,2.4e-02,0.49,0.086,1.1e-01,0.37,0.081,1e-01,0.96,0.0013,0.97,0.0013
[Gamma0],[Fradiopk],-0.47,0.085,1.2e-01,-0.36,0.1,2.5e-01,-0.27,0.091,2.2e-01,0.99,0.00039,-0.96,0.0018
[Gamma0],metallicity,0.27,0.28,6.1e-01,0.33,0.26,5.4e-01,0.3,0.21,3.5e-01,0.99,0.002,0.93,0.0053
[Gamma0],Mag,-0.5,0.15,8.2e-02,-0.2,0.22,5.2e-01,-0.14,0.17,4.6e-01,0.98,0.0045,-0.97,0.0053
[Gamma0],[NH],0.021,0.067,9.1e-01,0.031,0.067,8.7e-01,0.039,0.048,7.5e-01,0.81,0.015,0.76,0.034
[Gamma0],AV,-0.082,0.081,5.9e-01,-0.1,0.075,5e-01,-0.067,0.052,5.1e-01,0.89,0.028,0.64,0.055
[Gamma0],[SFR],0.59,0.063,9.5e-02,0.29,0.069,4.6e-01,0.17,0.087,5.3e-01,0.69,0.031,0.3,0.062
[Gamma0],[SSFR],0.18,0.034,6.7e-01,0.28,0.081,4.9e-01,0.19,0.065,4.6e-01,0.81,0.0067,-0.028,0.034
[Gamma0],[Age],-0.8,0.07,3.2e-02,-0.7,0.087,7.1e-02,-0.53,0.12,9.9e-02,0.38,0.055,0.75,0.027
[Gamma0],[Mass],0.52,0.058,3.3e-02,0.35,0.1,1.7e-01,0.26,0.078,1.4e-01,0.98,0.0029,0.98,0.0017
[Gamma0],[T90i],-0.24,0.016,9.4e-02,-0.22,0.024,1.2e-01,-0.16,0.018,1.1e-01,0.67,0.0043,0.91,0.0019
[Gamma0],[T50i],-0.28,0.024,5.7e-02,-0.3,0.025,4.1e-02,-0.21,0.019,3.4e-02,0.78,0.0059,0.8,0.0089
[Gamma0],[TR45i],-0.22,0.02,1.4e-01,-0.15,0.027,3.1e-01,-0.098,0.02,3.5e-01,0.86,0.0017,0.74,0.0046
[Gamma0],[Epbandi],0.37,0.036,9.3e-02,0.44,0.044,4.2e-02,0.32,0.034,3.4e-02,0.38,0.032,0.98,0.0024
[Gamma0],[Epcpli],0.53,0.061,9.9e-03,0.38,0.087,7.7e-02,0.27,0.07,6.8e-02,0.52,0.031,0.98,0.0028
[Gamma0],spectrallagi,-0.21,0.087,3.3e-01,-0.085,0.11,6.9e-01,-0.067,0.075,6.6e-01,0.37,0.055,0.46,0.064
[Gamma0],[tbursti],-0.3,0.019,1.3e-01,-0.35,0.037,7.3e-02,-0.29,0.032,3.5e-02,0.31,0.0067,0.92,0.0015
[Gamma0],[tpkOpti],-0.81,0.011,1.5e-11,-0.64,0.019,2.6e-06,-0.48,0.019,3.5e-06,0.019,0.0085,0.9,0.0016
[Gamma0],[tradiopki],0.42,0.077,1.8e-01,0.47,0.15,1.2e-01,0.33,0.13,1.3e-01,0.96,0.0016,0.96,0.0013
[tburst],[tpkOpt],0.39,0.015,6.8e-03,0.52,0.021,1.8e-04,0.35,0.018,6.8e-04,0.22,0.0064,0.96,0.0012
[tburst],[FX11hr],0.079,0.024,4.1e-01,-0.065,0.024,5e-01,-0.042,0.017,5.1e-01,0.99,0.00032,-0.97,0.0014
[tburst],betaX11hr,0.056,0.041,6e-01,0.14,0.045,1.7e-01,0.098,0.031,1.7e-01,0.57,0.022,0.92,0.0057
[tburst],[FOpt11hr],0.23,0.046,1e-02,0.14,0.054,1.1e-01,0.098,0.037,1.1e-01,0.98,0.0011,-0.95,0.0027
[tburst],[tradiopk],-0.24,0.038,4.5e-01,0.049,0.085,8.8e-01,0.039,0.063,8.9e-01,0.94,0.0013,0.96,0.0011
[tburst],[Fradiopk],0.22,0.042,5e-01,0.15,0.092,6.5e-01,0.083,0.065,6.8e-01,0.98,0.00036,-0.96,0.0014
[tburst],[offset],-0.1,0.19,8.5e-01,-0.11,0.22,7.9e-01,-0.094,0.17,8.5e-01,0.96,0.0053,0.87,0.027
[tburst],metallicity,-0.14,0.11,4.6e-01,-0.063,0.1,7.4e-01,-0.041,0.074,7.3e-01,0.98,0.0017,0.97,0.0025
[tburst],Mag,0.2,0.1,1.4e-01,0.13,0.11,3.3e-01,0.088,0.076,3.4e-01,0.99,0.0019,-0.96,0.0037
[tburst],[NH],-0.002,0.037,9.9e-01,0.0068,0.047,9.6e-01,0.0077,0.031,9.3e-01,0.86,0.0053,0.78,0.02
[tburst],AV,-0.092,0.045,2.9e-01,-0.044,0.05,6.1e-01,-0.028,0.034,6.3e-01,0.79,0.021,0.56,0.024
[tburst],[SFR],-0.28,0.048,6.2e-02,-0.25,0.056,1e-01,-0.16,0.042,1.2e-01,0.76,0.013,0.58,0.026
[tburst],[SSFR],0.039,0.022,8.2e-01,-0.12,0.036,4.8e-01,-0.074,0.024,5.3e-01,0.9,0.004,0.15,0.017
[tburst],[Age],0.49,0.093,3.9e-02,0.62,0.098,6e-03,0.43,0.08,1.1e-02,0.14,0.048,0.96,0.0066
[tburst],[Mass],-0.19,0.047,1e-01,-0.11,0.047,3.4e-01,-0.072,0.031,3.6e-01,0.98,0.0011,0.97,0.0016
[tburst],[T90i],0.16,0.0096,2.1e-02,0.26,0.01,2.4e-04,0.18,0.0069,2.2e-04,0.79,0.002,0.9,0.0023
[tburst],[T50i],0.2,0.011,1.7e-02,0.22,0.012,6.4e-03,0.15,0.0083,7.4e-03,0.84,0.0023,0.83,0.007
[tburst],[TR45i],0.23,0.012,4e-03,0.32,0.011,4.7e-05,0.22,0.0076,5.6e-05,0.89,0.0014,0.73,0.0028
[tburst],[Epbandi],0.13,0.037,2.8e-01,0.09,0.028,4.7e-01,0.069,0.02,4.1e-01,0.098,0.014,0.96,0.0028
[tburst],[Epcpli],-0.042,0.051,6.9e-01,0.011,0.051,9.2e-01,0.0094,0.035,9e-01,0.22,0.021,0.96,0.0027
[tburst],spectrallagi,0.007,0.021,9.6e-01,0.056,0.063,7e-01,0.034,0.042,7.3e-01,0.28,0.019,0.38,0.021
[tburst],[tpkOpti],0.36,0.013,1.5e-02,0.47,0.022,1.2e-03,0.32,0.019,1.9e-03,0.46,0.005,0.95,0.0013
[tburst],[tradiopki],-0.25,0.042,4.7e-01,-0.34,0.11,3e-01,-0.23,0.089,3.1e-01,0.92,0.0016,0.96,0.00091
[tpkX],betaX11hr,-0.42,0.22,2e-01,-0.42,0.24,2e-01,-0.31,0.19,1.9e-01,0.62,0.093,0.93,0.022
[tpkX],[FOpt11hr],0.4,0.18,1.7e-01,0.45,0.19,1.2e-01,0.31,0.15,1.4e-01,0.98,0.0043,-0.95,0.011
[tpkX],[tradiopk],-0.13,0.14,7.2e-01,-0.11,0.16,7.5e-01,-0.11,0.11,6.5e-01,0.98,0.0035,0.97,0.0066
[tpkX],[Fradiopk],-0.39,0.11,2.7e-01,-0.41,0.11,2.3e-01,-0.38,0.1,1.3e-01,0.98,0.0017,-0.97,0.006
[tpkX],[offset],0.38,0.23,3.5e-01,0.31,0.26,4.6e-01,0.24,0.2,4.6e-01,0.82,0.074,0.16,0.2
[tpkX],AV,-0.25,0.22,4.8e-01,-0.22,0.22,5.3e-01,-0.18,0.17,4.2e-01,0.78,0.048,0.78,0.052
[tpkX],[SSFR],-0.54,0.11,1e-01,-0.5,0.14,1.4e-01,-0.37,0.11,1.3e-01,0.87,0.013,-0.0039,0.046
[tpkX],[Age],0.32,0.16,3.6e-01,0.29,0.18,4e-01,0.18,0.14,4.2e-01,0.28,0.11,0.92,0.037
[tpkX],[Mass],0.52,0.098,1e-01,0.35,0.16,3e-01,0.26,0.13,2.4e-01,0.96,0.0061,0.97,0.0075
[tpkX],[T90i],-0.087,0.098,7.5e-01,0.11,0.12,7e-01,0.087,0.091,6.5e-01,0.59,0.03,0.91,0.012
[tpkX],[T50i],0.26,0.27,6.2e-01,0.27,0.26,6.2e-01,0.16,0.21,5.7e-01,0.84,0.024,0.88,0.021
[tpkX],[TR45i],0.34,0.16,3.6e-01,0.43,0.19,2.4e-01,0.3,0.14,3e-01,0.91,0.012,0.3,0.063
[tpkX],[Epbandi],0.2,0.12,5.3e-01,0.074,0.16,8.1e-01,0.0031,0.13,1e+00,0.42,0.056,0.95,0.01
[tpkX],[tradiopki],-0.27,0.15,5.2e-01,-0.27,0.2,5.3e-01,-0.21,0.14,4.6e-01,0.98,0.0049,0.97,0.0076
[tpkOpt],[FX11hr],-0.065,0.034,6.7e-01,-0.013,0.036,9.3e-01,-0.0037,0.025,9.7e-01,0.99,0.0003,-0.96,0.0011
[tpkOpt],betaX11hr,0.23,0.083,1.8e-01,0.32,0.069,5.5e-02,0.21,0.05,6.3e-02,0.61,0.03,0.93,0.013
[tpkOpt],[FOpt11hr],0.3,0.072,2.4e-02,0.21,0.079,1.1e-01,0.15,0.056,1.1e-01,0.98,0.0016,-0.94,0.0039
[tpkOpt],[tradiopk],-0.31,0.039,2.3e-01,-0.2,0.046,4.4e-01,-0.16,0.043,3.6e-01,0.93,0.0015,0.95,0.0016
[tpkOpt],[Fradiopk],-0.04,0.059,8.8e-01,-0.14,0.065,5.9e-01,-0.1,0.053,5.6e-01,0.98,0.00049,-0.96,0.0018
[tpkOpt],metallicity,-0.31,0.16,3.8e-01,-0.21,0.15,5.6e-01,-0.17,0.11,5.3e-01,0.97,0.0021,0.94,0.0032
[tpkOpt],Mag,0.2,0.15,3.7e-01,-0.059,0.17,8e-01,-0.046,0.12,7.6e-01,0.99,0.0033,-0.95,0.0056
[tpkOpt],[NH],0.24,0.052,1.1e-01,0.24,0.063,1.2e-01,0.17,0.043,1e-01,0.83,0.0067,0.78,0.024
[tpkOpt],AV,-0.092,0.036,4.2e-01,-0.089,0.066,4.4e-01,-0.059,0.044,4.4e-01,0.78,0.037,0.43,0.041
[tpkOpt],[SFR],-0.038,0.077,8.8e-01,0.19,0.069,4.5e-01,0.16,0.055,3.8e-01,0.81,0.014,0.3,0.072
[tpkOpt],[SSFR],0.34,0.02,2e-01,0.39,0.037,1.3e-01,0.29,0.03,1.3e-01,0.83,0.0052,0.13,0.025
[tpkOpt],[Age],0.038,0.11,9.2e-01,-0.13,0.11,7.3e-01,-0.12,0.091,6.5e-01,0.064,0.041,0.88,0.017
[tpkOpt],[Mass],-0.11,0.064,5.2e-01,0.049,0.082,7.9e-01,0.032,0.059,7.8e-01,0.98,0.0023,0.95,0.0017
[tpkOpt],[T90i],0.21,0.011,4.4e-02,0.25,0.014,1.6e-02,0.17,0.0099,1.4e-02,0.73,0.0035,0.91,0.004
[tpkOpt],[T50i],0.27,0.014,1.2e-02,0.28,0.014,9.2e-03,0.19,0.011,1e-02,0.8,0.0031,0.83,0.0082
[tpkOpt],[TR45i],0.29,0.0099,7.8e-03,0.35,0.014,1.4e-03,0.24,0.0099,1.2e-03,0.86,0.0015,0.75,0.0032
[tpkOpt],[Epbandi],-0.2,0.039,2.3e-01,-0.2,0.043,2.2e-01,-0.14,0.03,2.3e-01,0.23,0.02,0.94,0.0033
[tpkOpt],[Epcpli],-0.27,0.059,7.3e-02,-0.24,0.067,1.2e-01,-0.16,0.047,1.2e-01,0.056,0.029,0.94,0.0037
[tpkOpt],spectrallagi,0.31,0.067,5.7e-02,0.17,0.09,3e-01,0.13,0.062,2.6e-01,0.34,0.057,0.51,0.064
[tpkOpt],[tbursti],0.4,0.016,6.9e-03,0.48,0.024,7.9e-04,0.32,0.019,1.6e-03,0.057,0.007,0.95,0.0015
[tpkOpt],[tradiopki],-0.37,0.052,1.4e-01,-0.37,0.071,1.4e-01,-0.27,0.057,1.2e-01,0.92,0.0019,0.95,0.0016
[FX11hr],betaX11hr,-0.27,0.046,4.2e-04,-0.36,0.037,2e-06,-0.25,0.026,2.8e-06,0.99,0.00068,-0.94,0.0059
[FX11hr],[FOpt11hr],0.25,0.033,6.5e-05,0.27,0.036,1.3e-05,0.18,0.025,1.2e-05,0.81,0.0066,0.98,0.0011
[FX11hr],[tradiopk],-0.25,0.071,3e-01,-0.16,0.074,5e-01,-0.12,0.059,4.6e-01,1,0.00034,-1,0.00067
[FX11hr],[Fradiopk],0.21,0.083,3.8e-01,0.067,0.087,7.9e-01,0.028,0.064,8.6e-01,0.96,0.0039,0.99,0.00073
[FX11hr],[offset],-0.21,0.16,4.5e-01,-0.23,0.15,4.1e-01,-0.19,0.11,3.5e-01,0.99,0.0025,-0.82,0.086
[FX11hr],metallicity,-0.1,0.09,5.8e-01,-0.13,0.1,5.1e-01,-0.087,0.072,5.1e-01,1,0.00027,-0.99,0.00067
[FX11hr],Mag,-0.018,0.1,8.9e-01,0.011,0.11,9.3e-01,0.0084,0.073,9.3e-01,0.97,0.0051,0.99,0.0018
[FX11hr],[NH],-0.091,0.045,4.4e-01,-0.072,0.048,5.5e-01,-0.045,0.034,5.7e-01,0.99,0.0012,-0.74,0.047
[FX11hr],AV,0.056,0.06,5e-01,0.061,0.053,4.7e-01,0.041,0.036,4.6e-01,0.98,0.0017,-0.59,0.027
[FX11hr],[SFR],-0.01,0.057,9.5e-01,0.016,0.061,9.2e-01,0.017,0.043,8.8e-01,0.98,0.0016,-0.57,0.031
[FX11hr],[SSFR],0.27,0.024,5.6e-02,0.22,0.028,1.2e-01,0.15,0.02,1.3e-01,0.98,0.00084,0.15,0.013
[FX11hr],[Age],-0.12,0.071,5.2e-01,-0.18,0.077,3.4e-01,-0.13,0.059,3.3e-01,0.99,0.001,-0.96,0.005
[FX11hr],[Mass],-0.11,0.034,2.7e-01,-0.14,0.041,1.9e-01,-0.092,0.028,1.9e-01,1,0.00025,-0.99,0.00056
[FX11hr],[T90i],0.37,0.016,2.7e-07,0.29,0.016,7.6e-05,0.2,0.011,5.5e-05,0.99,0.00034,-0.81,0.0021
[FX11hr],[T50i],0.28,0.017,1.4e-04,0.19,0.016,1.2e-02,0.13,0.011,9.5e-03,0.98,0.0004,-0.64,0.0047
[FX11hr],[TR45i],0.33,0.016,6.9e-06,0.25,0.015,5.6e-04,0.18,0.011,4.1e-04,0.98,0.00042,-0.35,0.0041
[FX11hr],[Epbandi],0.16,0.053,2.6e-01,0.18,0.046,2e-01,0.13,0.034,1.6e-01,0.99,0.00039,-0.97,0.0023
[FX11hr],[Epcpli],-0.008,0.056,9.3e-01,0.062,0.053,5.1e-01,0.046,0.036,4.7e-01,0.99,0.0004,-0.98,0.002
[FX11hr],spectrallagi,-0.031,0.027,7.6e-01,-0.041,0.041,6.8e-01,-0.027,0.028,6.9e-01,0.29,0.024,-0.4,0.029
[FX11hr],[tbursti],0.055,0.028,6.1e-01,-0.13,0.024,2.2e-01,-0.096,0.017,1.9e-01,0.99,0.00044,-0.96,0.0025
[FX11hr],[tpkOpti],-0.014,0.034,9.3e-01,0.028,0.037,8.6e-01,0.031,0.025,7.6e-01,0.99,0.00032,-0.94,0.0016
[FX11hr],[tradiopki],-0.2,0.062,4.3e-01,-0.25,0.094,3.2e-01,-0.17,0.067,3.1e-01,1,0.00037,-1,0.00068
betaX11hr,[FOpt11hr],-0.12,0.049,1.2e-01,-0.13,0.051,9.4e-02,-0.087,0.034,9.6e-02,0.97,0.0015,-0.92,0.0058
betaX11hr,[tradiopk],-0.051,0.12,8.3e-01,0.034,0.11,8.8e-01,0.0092,0.083,9.5e-01,0.98,0.005,0.94,0.018
betaX11hr,[Fradiopk],0.16,0.12,4.8e-01,0.21,0.12,3.7e-01,0.15,0.082,3.3e-01,0.99,0.0036,-0.94,0.017
betaX11hr,[offset],0.14,0.14,4.7e-01,0.097,0.13,6.2e-01,0.061,0.092,6.4e-01,0.63,0.037,0.61,0.1
betaX11hr,metallicity,0.2,0.11,2.5e-01,0.12,0.12,5.1e-01,0.08,0.082,5.2e-01,0.99,0.0042,0.91,0.026
betaX11hr,Mag,-0.00027,0.12,1e+00,-0.035,0.12,8e-01,-0.023,0.082,8.1e-01,0.99,0.0021,-0.9,0.0099
betaX11hr,[NH],0.0079,0.056,9.5e-01,0.032,0.057,8e-01,0.022,0.039,8e-01,0.6,0.017,0.66,0.051
betaX11hr,AV,-0.0036,0.063,9.7e-01,-0.061,0.06,5.1e-01,-0.038,0.04,5.4e-01,0.51,0.037,0.58,0.031
betaX11hr,[SFR],0.16,0.061,3.5e-01,0.13,0.07,4.3e-01,0.089,0.048,4.3e-01,0.41,0.029,0.55,0.037
betaX11hr,[SSFR],-0.25,0.056,6.2e-02,-0.17,0.048,2.2e-01,-0.11,0.034,2.2e-01,0.76,0.016,-0.15,0.029
betaX11hr,[Age],0.15,0.089,3.4e-01,0.14,0.091,3.7e-01,0.097,0.065,3.7e-01,0.46,0.066,0.9,0.021
betaX11hr,[Mass],0.21,0.054,3.3e-02,0.27,0.049,7.6e-03,0.18,0.034,8.5e-03,0.98,0.0016,0.92,0.01
betaX11hr,[T90i],-0.2,0.052,9.6e-03,-0.13,0.034,1.1e-01,-0.086,0.024,1e-01,0.49,0.0089,0.61,0.019
betaX11hr,[T50i],-0.072,0.06,3.9e-01,0.00086,0.037,9.9e-01,-0.0018,0.025,9.8e-01,0.64,0.0087,0.51,0.023
betaX11hr,[TR45i],-0.15,0.054,7.2e-02,-0.076,0.035,3.5e-01,-0.053,0.024,3.4e-01,0.76,0.0082,0.12,0.023
betaX11hr,[Epbandi],-0.22,0.062,1.2e-01,-0.25,0.061,7.2e-02,-0.18,0.043,6.3e-02,0.75,0.018,0.91,0.0081
betaX11hr,[Epcpli],-0.023,0.063,8.2e-01,-0.051,0.061,6.3e-01,-0.034,0.04,6.3e-01,0.53,0.038,0.91,0.0098
betaX11hr,spectrallagi,0.14,0.052,1.9e-01,0.1,0.062,3.5e-01,0.068,0.042,3.5e-01,0.25,0.032,0.37,0.037
betaX11hr,[tbursti],-0.0099,0.04,9.3e-01,0.048,0.043,6.8e-01,0.033,0.03,6.7e-01,0.36,0.028,0.9,0.007
betaX11hr,[tpkXi],-0.45,0.25,2.2e-01,-0.44,0.29,2.2e-01,-0.35,0.22,2.1e-01,0.33,0.12,0.91,0.028
betaX11hr,[tpkOpti],0.21,0.077,2.2e-01,0.28,0.072,1e-01,0.19,0.052,9.7e-02,0.37,0.037,0.92,0.014
betaX11hr,[tradiopki],-0.1,0.1,6.7e-01,-0.018,0.11,9.4e-01,-0.027,0.08,8.5e-01,0.98,0.0062,0.94,0.019
[FOpt11hr],[tradiopk],-0.065,0.067,6.2e-01,-0.033,0.074,8e-01,-0.022,0.052,8e-01,0.99,0.00077,-0.98,0.0022
[FOpt11hr],[Fradiopk],0.47,0.059,1.3e-04,0.41,0.071,1.3e-03,0.28,0.052,1.4e-03,0.56,0.028,0.99,0.002
[FOpt11hr],[offset],-0.39,0.13,4.3e-02,-0.46,0.12,1.6e-02,-0.32,0.085,1.8e-02,0.96,0.01,-0.6,0.12
[FOpt11hr],metallicity,-0.33,0.085,3.1e-02,-0.33,0.092,3.1e-02,-0.23,0.065,3e-02,0.99,0.00077,-0.98,0.0026
[FOpt11hr],Mag,0.27,0.1,3.3e-02,0.23,0.11,7.3e-02,0.16,0.075,6.9e-02,0.97,0.004,0.98,0.0028
[FOpt11hr],[NH],-0.27,0.079,1.5e-02,-0.23,0.066,3.8e-02,-0.16,0.046,3.5e-02,0.96,0.0033,-0.77,0.032
[FOpt11hr],AV,-0.074,0.049,3e-01,-0.11,0.052,1.4e-01,-0.071,0.035,1.4e-01,0.95,0.0039,-0.58,0.029
[FOpt11hr],[SFR],-0.43,0.065,1.7e-03,-0.43,0.069,1.6e-03,-0.29,0.051,2.3e-03,0.94,0.0042,-0.57,0.03
[FOpt11hr],[SSFR],0.057,0.051,6.2e-01,0.016,0.054,8.9e-01,0.013,0.036,8.7e-01,0.94,0.0036,0.0027,0.015
[FOpt11hr],[Age],0.3,0.084,2.8e-02,0.33,0.082,1.7e-02,0.22,0.059,1.8e-02,0.97,0.0028,-0.92,0.011
[FOpt11hr],[Mass],-0.32,0.049,2.6e-04,-0.29,0.054,1.1e-03,-0.19,0.037,1.2e-03,0.99,0.00047,-0.98,0.0015
[FOpt11hr],[T90i],0.2,0.034,1.6e-03,0.18,0.034,3.8e-03,0.12,0.023,3.5e-03,0.97,0.0013,-0.81,0.004
[FOpt11hr],[T50i],0.2,0.038,3.6e-03,0.17,0.038,1.3e-02,0.11,0.026,1.2e-02,0.96,0.0016,-0.67,0.0061
[FOpt11hr],[TR45i],0.21,0.036,1.8e-03,0.17,0.036,1e-02,0.12,0.025,9.7e-03,0.96,0.0018,-0.39,0.0071
[FOpt11hr],[Epbandi],-0.069,0.06,5.1e-01,-0.032,0.063,7.6e-01,-0.022,0.043,7.6e-01,0.98,0.0013,-0.97,0.0027
[FOpt11hr],[Epcpli],-0.059,0.059,5.1e-01,-0.036,0.06,6.8e-01,-0.024,0.04,6.8e-01,0.98,0.0012,-0.97,0.0028
[FOpt11hr],spectrallagi,-0.019,0.047,8.3e-01,0.082,0.053,3.5e-01,0.054,0.036,3.5e-01,0.24,0.014,-0.32,0.018
[FOpt11hr],[tbursti],0.32,0.051,1.3e-03,0.23,0.061,2.6e-02,0.15,0.042,2.5e-02,0.98,0.0014,-0.94,0.0037
[FOpt11hr],[tpkXi],0.5,0.17,1.1e-01,0.54,0.18,8.9e-02,0.39,0.15,1e-01,0.98,0.0049,-0.94,0.014
[FOpt11hr],[tpkOpti],0.36,0.069,7e-03,0.27,0.08,4.7e-02,0.18,0.057,4.5e-02,0.98,0.0018,-0.92,0.0046
[FOpt11hr],[tradiopki],0.13,0.072,3.6e-01,0.098,0.078,4.8e-01,0.068,0.055,4.7e-01,0.99,0.00088,-0.98,0.0026
[tradiopk],[Fradiopk],0.067,0.018,5.7e-01,0.086,0.023,4.7e-01,0.041,0.016,6.1e-01,1,0.000088,-0.99,0.00029
[tradiopk],[offset],-0.17,0.21,6.9e-01,0.12,0.08,7.8e-01,0.18,0.079,4.6e-01,0.98,0.016,-0.012,0.17
[tradiopk],metallicity,0.15,0.15,5.6e-01,0.14,0.14,5.8e-01,0.11,0.099,5.1e-01,0.94,0.0075,1,0.00046
[tradiopk],Mag,-0.73,0.17,1e-01,-0.52,0.27,2.7e-01,-0.42,0.26,1.9e-01,0.99,0.0058,-0.99,0.004
[tradiopk],[NH],-0.017,0.071,9.4e-01,-0.17,0.085,4.7e-01,-0.11,0.064,5.2e-01,0.98,0.0017,0.81,0.023
[tradiopk],AV,-0.2,0.049,1.5e-01,-0.039,0.07,7.8e-01,-0.027,0.048,7.8e-01,0.95,0.012,0.57,0.048
[tradiopk],[SFR],0.22,0.068,4.4e-01,0.15,0.074,5.9e-01,0.11,0.054,5.9e-01,0.97,0.0048,0.44,0.068
[tradiopk],[SSFR],0.073,0.027,7e-01,0.18,0.027,3.3e-01,0.13,0.02,3e-01,0.98,0.0009,0.07,0.017
[tradiopk],[Age],-0.24,0.092,2.6e-01,-0.15,0.11,4.8e-01,-0.12,0.08,4e-01,0.93,0.019,0.96,0.018
[tradiopk],[Mass],-0.0085,0.096,9.6e-01,-0.094,0.082,5.8e-01,-0.061,0.055,6e-01,0.9,0.011,0.99,0.00097
[tradiopk],[T90i],-0.19,0.021,1.3e-01,-0.27,0.027,3.6e-02,-0.18,0.02,3.7e-02,0.98,0.00059,0.89,0.0047
[tradiopk],[T50i],-0.18,0.021,2.4e-01,-0.12,0.027,4.2e-01,-0.088,0.019,3.9e-01,0.98,0.00045,0.8,0.0069
[tradiopk],[TR45i],-0.1,0.023,5.2e-01,-0.15,0.03,3.5e-01,-0.11,0.023,3e-01,0.99,0.00024,0.64,0.0086
[tradiopk],[Epbandi],-0.038,0.047,8.2e-01,0.027,0.063,8.8e-01,0.0062,0.042,9.6e-01,0.96,0.0018,0.97,0.0019
[tradiopk],[Epcpli],-0.037,0.079,8.7e-01,-0.093,0.084,6.9e-01,-0.052,0.062,7.6e-01,0.96,0.0048,0.97,0.004
[tradiopk],spectrallagi,0.43,0.059,1.3e-02,0.33,0.073,5.9e-02,0.23,0.053,5.5e-02,0.33,0.061,0.47,0.074
[tradiopk],[tbursti],-0.37,0.037,2.6e-01,-0.18,0.1,6.1e-01,-0.13,0.075,5.9e-01,0.95,0.0011,0.93,0.0013
[tradiopk],[tpkXi],-0.23,0.13,5.9e-01,-0.25,0.15,5.7e-01,-0.22,0.11,4.6e-01,0.99,0.0027,0.96,0.0088
[tradiopk],[tpkOpti],-0.47,0.036,5.6e-02,-0.4,0.048,1.2e-01,-0.31,0.045,8.4e-02,0.94,0.0011,0.92,0.0021
[Fradiopk],[offset],0.13,0.037,7.8e-01,0.12,0.14,8.2e-01,0.13,0.13,6.5e-01,0.87,0.079,0.14,0.14
[Fradiopk],metallicity,-0.25,0.1,3.3e-01,-0.23,0.1,3.7e-01,-0.16,0.072,3.6e-01,1,0.00031,-0.99,0.00088
[Fradiopk],Mag,0.62,0.21,1.9e-01,0.39,0.28,4.7e-01,0.3,0.25,3.5e-01,0.97,0.014,0.99,0.0043
[Fradiopk],[NH],0.015,0.074,9.5e-01,-0.056,0.073,8.2e-01,-0.037,0.057,8.1e-01,0.98,0.0024,-0.8,0.023
[Fradiopk],AV,-0.045,0.048,7.4e-01,-0.0016,0.064,9.9e-01,0.0042,0.045,9.6e-01,0.93,0.015,-0.59,0.049
[Fradiopk],[SFR],-0.24,0.076,3.9e-01,0.037,0.089,9e-01,0.014,0.062,9.6e-01,0.93,0.01,-0.46,0.071
[Fradiopk],[SSFR],0.6,0.018,3.9e-04,0.74,0.021,2.3e-06,0.54,0.019,2e-05,0.94,0.0024,0.023,0.018
[Fradiopk],[Age],-0.11,0.085,6.2e-01,-0.17,0.11,4.4e-01,-0.1,0.078,4.9e-01,0.98,0.007,-0.95,0.015
[Fradiopk],[Mass],-0.29,0.059,9e-02,-0.2,0.071,2.6e-01,-0.13,0.05,2.6e-01,0.99,0.00095,-0.99,0.0011
[Fradiopk],[T90i],0.15,0.025,2.5e-01,0.097,0.025,4.5e-01,0.065,0.018,4.5e-01,0.98,0.0007,-0.88,0.0047
[Fradiopk],[T50i],0.29,0.023,5.2e-02,0.22,0.027,1.4e-01,0.15,0.02,1.5e-01,0.97,0.00076,-0.78,0.0074
[Fradiopk],[TR45i],0.23,0.028,1.4e-01,0.14,0.03,3.5e-01,0.095,0.023,3.7e-01,0.97,0.00062,-0.62,0.0091
[Fradiopk],[Epbandi],-0.17,0.036,3.1e-01,-0.00084,0.053,1e+00,-0.01,0.039,9.3e-01,0.99,0.00067,-0.97,0.0018
[Fradiopk],[Epcpli],-0.25,0.075,2.7e-01,-0.2,0.089,3.8e-01,-0.12,0.061,4.7e-01,0.99,0.0014,-0.98,0.0036
[Fradiopk],spectrallagi,0.097,0.061,5.9e-01,0.11,0.094,5.4e-01,0.066,0.063,5.8e-01,0.33,0.06,-0.43,0.07
[Fradiopk],[tbursti],0.45,0.042,1.7e-01,0.53,0.076,8.9e-02,0.36,0.072,1.4e-01,0.98,0.0004,-0.92,0.0021
[Fradiopk],[tpkXi],-0.42,0.12,3e-01,-0.37,0.14,3.5e-01,-0.35,0.12,2.2e-01,0.99,0.0018,-0.97,0.0073
[Fradiopk],[tpkOpti],0.081,0.059,7.6e-01,-0.024,0.066,9.3e-01,-0.014,0.052,9.3e-01,0.98,0.00053,-0.93,0.0024
[Fradiopk],[tradiopki],0.32,0.019,1e-02,0.27,0.025,3.3e-02,0.17,0.018,5.1e-02,1,0.00011,-0.99,0.00035
[offset],metallicity,0.5,0.14,1.2e-01,0.47,0.16,1.4e-01,0.34,0.13,1.4e-01,1,0.00087,0.8,0.048
[offset],AV,0.29,0.12,2.6e-01,0.35,0.12,1.7e-01,0.25,0.09,1.6e-01,0.47,0.039,0.43,0.16
[offset],[SSFR],-0.21,0.08,3.1e-01,-0.23,0.072,2.8e-01,-0.16,0.054,2.5e-01,0.34,0.057,-0.27,0.067
[offset],[Age],0.35,0.13,7e-02,0.26,0.081,2e-01,0.17,0.063,2.2e-01,0.74,0.041,0.67,0.093
[offset],[Mass],0.38,0.054,4e-02,0.36,0.065,5.3e-02,0.25,0.051,5.6e-02,0.98,0.0032,0.63,0.099
[offset],[T90i],-0.49,0.06,2.7e-03,-0.52,0.044,1.3e-03,-0.36,0.033,1.9e-03,0.24,0.039,-0.29,0.035
[offset],[T50i],-0.56,0.076,2.6e-03,-0.58,0.05,1.4e-03,-0.42,0.042,2.2e-03,0.46,0.05,-0.54,0.043
[offset],[TR45i],-0.51,0.067,4.3e-03,-0.53,0.054,2.5e-03,-0.38,0.042,3.2e-03,0.66,0.053,-0.72,0.069
[offset],[Epbandi],0.25,0.22,4.4e-01,0.14,0.19,6.6e-01,0.1,0.15,6.8e-01,0.91,0.039,0.17,0.19
[offset],[Epcpli],-0.098,0.13,6.7e-01,-0.055,0.13,8.1e-01,-0.035,0.094,8e-01,0.84,0.021,0.79,0.062
[offset],spectrallagi,-0.53,0.19,1.6e-02,-0.35,0.15,1.2e-01,-0.25,0.11,1.2e-01,0.29,0.05,-0.17,0.19
[offset],[tbursti],-0.12,0.17,8.2e-01,-0.12,0.2,7.9e-01,-0.099,0.15,8.5e-01,0.95,0.0064,0.87,0.026
[offset],[tpkXi],0.37,0.19,4.1e-01,0.38,0.24,3.8e-01,0.25,0.18,4.5e-01,0.74,0.075,0.12,0.21
[offset],[tradiopki],-0.32,0.21,5.4e-01,-0.078,0.15,8.7e-01,0.0084,0.18,8.5e-01,0.98,0.02,-0.24,0.15
metallicity,Mag,-0.42,0.15,7.4e-02,-0.41,0.17,7.8e-02,-0.29,0.13,7.4e-02,0.99,0.0025,-0.99,0.0022
metallicity,[NH],0.21,0.083,2.7e-01,0.21,0.11,2.8e-01,0.13,0.073,3.1e-01,0.99,0.0011,0.76,0.03
metallicity,AV,0.27,0.065,2.4e-02,0.25,0.072,3.7e-02,0.17,0.05,3.8e-02,0.98,0.0026,0.73,0.023
metallicity,[SFR],0.39,0.06,2e-03,0.47,0.064,2.1e-04,0.31,0.045,5.4e-04,0.98,0.00089,0.51,0.02
metallicity,[SSFR],-0.14,0.059,3.2e-01,-0.12,0.062,3.9e-01,-0.075,0.041,4.2e-01,0.99,0.00037,0.048,0.013
metallicity,[Age],-0.13,0.086,4.5e-01,-0.11,0.092,5.1e-01,-0.075,0.062,5.1e-01,0.98,0.0021,0.97,0.0041
metallicity,[Mass],0.47,0.054,9.3e-05,0.49,0.057,3.7e-05,0.34,0.043,6.7e-05,0.54,0.022,1,0.00033
metallicity,[T90i],-0.11,0.055,3.5e-01,-0.03,0.053,7.9e-01,-0.018,0.036,8.1e-01,0.99,0.00054,0.8,0.0076
metallicity,[T50i],-0.13,0.064,3.5e-01,-0.095,0.069,5.1e-01,-0.063,0.048,5.2e-01,0.99,0.00035,0.7,0.0061
metallicity,[TR45i],-0.14,0.056,3e-01,-0.08,0.063,5.5e-01,-0.051,0.042,5.7e-01,0.99,0.00032,0.39,0.0066
metallicity,[Epbandi],0.12,0.11,5.2e-01,0.17,0.089,3.7e-01,0.12,0.062,3.5e-01,0.99,0.001,0.97,0.0032
metallicity,[Epcpli],0.27,0.11,1.2e-01,0.25,0.11,1.6e-01,0.17,0.08,1.7e-01,0.99,0.0011,0.98,0.0031
metallicity,spectrallagi,-0.099,0.077,5.9e-01,-0.17,0.11,3.6e-01,-0.11,0.075,3.6e-01,0.29,0.023,0.39,0.029
metallicity,[tbursti],-0.15,0.11,4.1e-01,-0.11,0.1,5.6e-01,-0.074,0.073,5.8e-01,0.98,0.0016,0.96,0.0032
metallicity,[tpkOpti],-0.33,0.16,3.4e-01,-0.23,0.15,5.1e-01,-0.19,0.12,4.2e-01,0.97,0.0019,0.92,0.0037
metallicity,[tradiopki],0.18,0.16,4.9e-01,0.15,0.15,5.7e-01,0.12,0.11,5.1e-01,0.95,0.0065,1,0.00054
Mag,[NH],-0.26,0.12,9.2e-02,-0.24,0.12,1.1e-01,-0.17,0.084,1.1e-01,0.98,0.0029,-0.78,0.022
Mag,AV,-0.17,0.11,1.6e-01,-0.21,0.1,8.8e-02,-0.14,0.071,9e-02,0.98,0.0021,-0.7,0.033
Mag,[SFR],-0.56,0.1,7.1e-04,-0.5,0.12,3.1e-03,-0.36,0.091,3.6e-03,0.98,0.0032,-0.78,0.027
Mag,[SSFR],-0.1,0.14,5.7e-01,-0.1,0.15,5.8e-01,-0.074,0.1,5.5e-01,0.98,0.0035,-0.41,0.021
Mag,[Age],0.46,0.19,1.3e-01,0.31,0.23,3.3e-01,0.22,0.18,3.4e-01,0.98,0.0047,-0.92,0.017
Mag,[Mass],-0.48,0.077,4.2e-06,-0.45,0.083,1.8e-05,-0.32,0.061,2.5e-05,0.99,0.00099,-0.99,0.00091
Mag,[T90i],-0.028,0.091,8e-01,-0.035,0.091,7.5e-01,-0.025,0.063,7.4e-01,0.99,0.0018,-0.95,0.0032
Mag,[T50i],0.062,0.092,5.9e-01,0.05,0.094,6.6e-01,0.034,0.064,6.6e-01,0.99,0.0019,-0.9,0.0054
Mag,[TR45i],0.047,0.091,6.8e-01,0.014,0.094,9e-01,0.0084,0.065,9.2e-01,0.99,0.002,-0.84,0.006
Mag,[Epbandi],-0.093,0.16,6.2e-01,-0.088,0.16,6.4e-01,-0.061,0.11,6.3e-01,0.99,0.0025,-0.98,0.0043
Mag,[Epcpli],-0.15,0.13,3.3e-01,-0.12,0.13,4.6e-01,-0.079,0.093,4.5e-01,0.99,0.0023,-0.98,0.0037
Mag,spectrallagi,0.079,0.15,6.4e-01,0.089,0.15,6e-01,0.062,0.1,5.8e-01,0.37,0.047,-0.47,0.055
Mag,[tbursti],0.28,0.099,3.4e-02,0.21,0.11,1.2e-01,0.14,0.075,1.1e-01,0.99,0.002,-0.94,0.0048
Mag,[tpkOpti],0.28,0.14,2e-01,0.023,0.16,9.2e-01,0.012,0.12,9.3e-01,0.99,0.0034,-0.92,0.007
Mag,[tradiopki],-0.21,0.31,6.8e-01,-0.19,0.36,7e-01,-0.14,0.28,5.7e-01,0.98,0.006,-0.99,0.0048
[NH],AV,0.065,0.045,4.9e-01,0.063,0.053,5.1e-01,0.046,0.036,4.7e-01,0.032,0.023,0.51,0.031
[NH],[SFR],0.55,0.056,5.6e-04,0.52,0.056,1.3e-03,0.37,0.046,1.6e-03,0.03,0.022,0.71,0.034
[NH],[SSFR],0.26,0.043,8.3e-02,0.25,0.039,9.4e-02,0.17,0.027,8.6e-02,0.38,0.024,0.37,0.029
[NH],[Age],-0.49,0.077,1.2e-02,-0.45,0.083,2.2e-02,-0.32,0.067,2.1e-02,0.78,0.034,0.53,0.055
[NH],[Mass],0.18,0.053,1.5e-01,0.24,0.052,4.8e-02,0.17,0.038,3.8e-02,0.98,0.001,0.7,0.023
[NH],[T90i],0.13,0.032,1.4e-01,0.023,0.034,8e-01,0.016,0.024,7.9e-01,0.38,0.012,0.71,0.017
[NH],[T50i],0.0084,0.037,9.3e-01,0.044,0.039,6.4e-01,0.029,0.027,6.5e-01,0.082,0.016,0.62,0.023
[NH],[TR45i],0.048,0.033,6.1e-01,0.085,0.034,3.7e-01,0.057,0.023,3.6e-01,0.19,0.017,0.55,0.021
[NH],[Epbandi],-0.03,0.076,8.4e-01,-0.073,0.072,6.3e-01,-0.046,0.049,6.4e-01,0.9,0.0081,0.77,0.027
[NH],[Epcpli],0.17,0.065,1.6e-01,0.2,0.067,9.2e-02,0.14,0.045,9.3e-02,0.87,0.0078,0.78,0.021
[NH],spectrallagi,0.043,0.08,7.4e-01,0.033,0.079,8e-01,0.024,0.053,7.8e-01,0.3,0.053,0.33,0.042
[NH],[tbursti],-0.086,0.037,5e-01,-0.1,0.045,4.2e-01,-0.068,0.031,4.2e-01,0.78,0.0073,0.75,0.021
[NH],[tpkOpti],0.15,0.049,3.4e-01,0.15,0.061,3.3e-01,0.1,0.042,3.2e-01,0.75,0.0096,0.75,0.023
[NH],[tradiopki],-0.16,0.066,5.2e-01,-0.33,0.085,1.6e-01,-0.22,0.062,2e-01,0.98,0.002,0.79,0.023
AV,[SFR],0.31,0.063,2.9e-03,0.31,0.063,2.7e-03,0.21,0.044,2.9e-03,0.16,0.032,0.6,0.039
AV,[SSFR],-0.086,0.046,3.9e-01,-0.057,0.045,5.7e-01,-0.039,0.03,5.6e-01,0.5,0.017,0.045,0.03
AV,[Age],-0.071,0.069,5.8e-01,-0.11,0.068,4.1e-01,-0.07,0.046,4.2e-01,0.75,0.028,0.73,0.028
AV,[Mass],0.18,0.043,2.6e-02,0.21,0.048,1e-02,0.14,0.032,1.1e-02,0.98,0.0023,0.68,0.027
AV,[T90i],0.032,0.025,5.8e-01,0.08,0.031,1.6e-01,0.054,0.021,1.6e-01,0.28,0.023,0.53,0.02
AV,[T50i],0.12,0.03,7.8e-02,0.11,0.038,9.5e-02,0.074,0.026,9.7e-02,0.053,0.022,0.51,0.021
AV,[TR45i],0.037,0.034,5.7e-01,0.094,0.037,1.5e-01,0.063,0.025,1.5e-01,0.19,0.016,0.35,0.025
AV,[Epbandi],-0.001,0.049,9.9e-01,0.0073,0.059,9.4e-01,0.0065,0.039,9.1e-01,0.79,0.03,0.58,0.036
AV,[Epcpli],-0.13,0.063,1.5e-01,-0.15,0.06,9e-02,-0.099,0.041,9.1e-02,0.8,0.024,0.57,0.025
AV,spectrallagi,0.077,0.042,4.2e-01,0.078,0.065,4.1e-01,0.052,0.043,4.1e-01,0.22,0.014,0.23,0.036
AV,[tbursti],-0.052,0.047,5.6e-01,0.014,0.049,8.8e-01,0.009,0.033,8.8e-01,0.7,0.026,0.56,0.025
AV,[tpkXi],-0.32,0.19,3.7e-01,-0.3,0.19,4e-01,-0.23,0.15,3.3e-01,0.66,0.066,0.75,0.052
AV,[tpkOpti],-0.025,0.039,8.3e-01,-0.025,0.066,8.3e-01,-0.017,0.044,8.2e-01,0.7,0.043,0.44,0.039
AV,[tradiopki],-0.087,0.048,5.3e-01,0.056,0.071,6.9e-01,0.039,0.049,6.8e-01,0.95,0.014,0.58,0.049
[SFR],[SSFR],0.52,0.027,7.8e-05,0.55,0.031,2.8e-05,0.37,0.025,9.1e-05,0.31,0.02,0.48,0.025
[SFR],[Age],-0.5,0.067,6.4e-03,-0.49,0.079,7.6e-03,-0.35,0.062,9.1e-03,0.8,0.014,0.27,0.035
[SFR],[Mass],0.69,0.034,5.2e-11,0.71,0.034,9.6e-12,0.52,0.032,2e-10,0.98,0.0011,0.57,0.021
[SFR],[T90i],0.12,0.026,2.6e-01,0.14,0.029,1.8e-01,0.1,0.021,1.5e-01,0.3,0.016,0.54,0.019
[SFR],[T50i],0.024,0.039,8.5e-01,0.11,0.042,3.7e-01,0.072,0.031,3.9e-01,0.076,0.023,0.48,0.025
[SFR],[TR45i],-0.033,0.035,7.9e-01,0.084,0.039,5e-01,0.056,0.028,5e-01,0.2,0.021,0.37,0.026
[SFR],[Epbandi],0.3,0.049,7.9e-02,0.33,0.053,5.8e-02,0.22,0.042,6.4e-02,0.73,0.018,0.61,0.025
[SFR],[Epcpli],0.22,0.064,1.6e-01,0.28,0.076,7.1e-02,0.19,0.052,7.4e-02,0.73,0.018,0.54,0.032
[SFR],spectrallagi,-0.14,0.064,4.1e-01,-0.058,0.092,7.4e-01,-0.04,0.062,7.2e-01,0.27,0.032,0.057,0.045
[SFR],[tbursti],-0.41,0.046,5.6e-03,-0.42,0.056,4.3e-03,-0.28,0.043,7.1e-03,0.69,0.015,0.53,0.028
[SFR],[tpkOpti],-0.18,0.077,4.8e-01,0.0063,0.077,9.8e-01,0.028,0.058,8.5e-01,0.76,0.016,0.25,0.072
[SFR],[tradiopki],-0.00097,0.069,1e+00,0.0087,0.072,9.8e-01,0.029,0.055,8.8e-01,0.97,0.0052,0.43,0.068
[SSFR],[Age],-0.39,0.045,8.9e-04,-0.43,0.047,2.7e-04,-0.29,0.034,4.2e-04,0.86,0.011,-0.098,0.018
[SSFR],[Mass],-0.3,0.041,1.3e-03,-0.27,0.037,4.2e-03,-0.18,0.026,4.1e-03,0.99,0.00072,-0.042,0.01
[SSFR],[T90i],0.2,0.011,3.2e-02,0.14,0.012,1.2e-01,0.091,0.0081,1.5e-01,0.56,0.0057,0.098,0.0093
[SSFR],[T50i],0.17,0.013,1.1e-01,0.11,0.015,3.1e-01,0.061,0.011,4.2e-01,0.43,0.0091,0.091,0.012
[SSFR],[TR45i],0.16,0.011,1.2e-01,0.14,0.0091,1.7e-01,0.092,0.0065,1.9e-01,0.16,0.0057,0.16,0.011
[SSFR],[Epbandi],-0.11,0.032,4.3e-01,-0.033,0.041,8.1e-01,-0.032,0.027,7.3e-01,0.88,0.0044,0.036,0.015
[SSFR],[Epcpli],0.078,0.062,5.9e-01,0.12,0.071,4.3e-01,0.082,0.047,4.1e-01,0.89,0.0048,-0.1,0.018
[SSFR],spectrallagi,0.03,0.032,8.3e-01,-0.021,0.057,8.8e-01,-0.022,0.04,8.2e-01,0.23,0.017,0.023,0.032
[SSFR],[tbursti],-0.096,0.022,5.8e-01,-0.23,0.025,1.8e-01,-0.13,0.019,2.5e-01,0.86,0.0048,0.11,0.018
[SSFR],[tpkXi],-0.59,0.094,7.2e-02,-0.6,0.1,6.7e-02,-0.44,0.089,8.9e-02,0.83,0.015,-0.038,0.045
[SSFR],[tpkOpti],0.26,0.022,3.4e-01,0.25,0.042,3.5e-01,0.2,0.033,2.8e-01,0.78,0.0062,0.12,0.025
[SSFR],[tradiopki],0.19,0.025,3.1e-01,0.24,0.026,1.9e-01,0.18,0.019,1.7e-01,0.98,0.00099,0.079,0.017
[Age],[Mass],0.1,0.06,3.7e-01,0.11,0.056,3.1e-01,0.086,0.04,2.5e-01,0.97,0.0022,0.96,0.0052
[Age],[T90i],0.066,0.04,5.6e-01,0.11,0.042,3.2e-01,0.077,0.03,3e-01,0.72,0.012,0.58,0.014
[Age],[T50i],0.093,0.053,5.1e-01,0.13,0.056,3.6e-01,0.092,0.039,3.4e-01,0.78,0.016,0.43,0.018
[Age],[TR45i],0.16,0.046,1.9e-01,0.2,0.049,9.6e-02,0.14,0.034,8.6e-02,0.85,0.011,0.16,0.014
[Age],[Epbandi],-0.066,0.077,6.9e-01,-0.074,0.08,6.5e-01,-0.053,0.054,6.2e-01,0.17,0.047,0.93,0.012
[Age],[Epcpli],-0.5,0.087,2.1e-03,-0.51,0.094,1.8e-03,-0.36,0.071,2.3e-03,0.069,0.042,0.91,0.0086
[Age],spectrallagi,0.15,0.06,3.5e-01,0.27,0.081,8.7e-02,0.19,0.059,7.4e-02,0.24,0.0094,0.35,0.02
[Age],[tbursti],0.54,0.093,2e-02,0.69,0.094,1.6e-03,0.51,0.08,3.5e-03,0.044,0.032,0.96,0.0073
[Age],[tpkXi],0.38,0.13,2.8e-01,0.37,0.14,2.9e-01,0.23,0.11,3.3e-01,0.47,0.11,0.93,0.035
[Age],[tpkOpti],0.082,0.12,8.2e-01,-0.093,0.12,8e-01,-0.079,0.094,7.9e-01,0.19,0.044,0.85,0.019
[Age],[tradiopki],-0.11,0.098,5.9e-01,-0.068,0.12,7.5e-01,-0.051,0.081,7.3e-01,0.91,0.02,0.96,0.017
[Mass],[T90i],-0.19,0.021,9.8e-03,-0.084,0.024,2.6e-01,-0.053,0.017,2.8e-01,0.98,0.0007,0.76,0.0052
[Mass],[T50i],-0.12,0.027,1.4e-01,-0.056,0.029,5e-01,-0.037,0.02,5.1e-01,0.98,0.00062,0.67,0.0076
[Mass],[TR45i],-0.16,0.026,4.8e-02,-0.079,0.028,3.3e-01,-0.052,0.02,3.4e-01,0.99,0.00061,0.38,0.0048
[Mass],[Epbandi],0.35,0.048,2.5e-03,0.3,0.052,1e-02,0.2,0.037,1.1e-02,0.97,0.002,0.98,0.0017
[Mass],[Epcpli],0.12,0.062,2.7e-01,0.093,0.063,3.9e-01,0.06,0.043,4.1e-01,0.98,0.0012,0.98,0.002
[Mass],spectrallagi,-0.098,0.056,3.8e-01,-0.041,0.067,7.2e-01,-0.033,0.045,6.7e-01,0.21,0.014,0.29,0.018
[Mass],[tbursti],-0.29,0.045,1e-02,-0.26,0.045,2.6e-02,-0.17,0.031,3.4e-02,0.98,0.001,0.95,0.0022
[Mass],[tpkXi],0.5,0.085,1.2e-01,0.32,0.15,3.4e-01,0.23,0.11,3.1e-01,0.96,0.0056,0.96,0.0079
[Mass],[tpkOpti],-0.24,0.06,1.7e-01,-0.11,0.079,5.4e-01,-0.079,0.056,5e-01,0.98,0.0021,0.93,0.0022
[Mass],[tradiopki],-0.15,0.11,3.9e-01,-0.21,0.086,2.2e-01,-0.14,0.058,2.3e-01,0.93,0.0095,0.99,0.0011
[T90i],[T50i],0.92,0.0065,1.9e-151,0.89,0.0051,1.6e-128,0.74,0.0051,1.9e-100,0.26,0.0038,0.94,0.0041
[T90i],[TR45i],0.89,0.0033,1.5e-123,0.85,0.003,4.9e-98,0.68,0.0033,8.4e-82,0.49,0.0028,0.8,0.0024
[T90i],[Epbandi],0.093,0.023,2e-01,0.15,0.02,3.5e-02,0.1,0.013,3.3e-02,0.76,0.0053,0.87,0.0056
[T90i],[Epcpli],-0.073,0.031,2.4e-01,-0.08,0.029,2e-01,-0.055,0.019,1.9e-01,0.79,0.0038,0.74,0.0059
[T90i],spectrallagi,0.14,0.013,6.4e-02,0.18,0.036,2.1e-02,0.12,0.023,2e-02,0.23,0.012,0.34,0.016
[T90i],[tbursti],0.19,0.0096,7.7e-03,0.28,0.0089,6.5e-05,0.2,0.0062,4.5e-05,0.65,0.0024,0.89,0.0024
[T90i],[tpkXi],-0.031,0.086,9.1e-01,0.19,0.1,4.8e-01,0.17,0.08,3.7e-01,0.34,0.039,0.9,0.013
[T90i],[tpkOpti],0.25,0.011,1.3e-02,0.27,0.012,8.5e-03,0.19,0.0094,7.1e-03,0.56,0.0044,0.9,0.0038
[T90i],[tradiopki],-0.098,0.022,4.4e-01,-0.19,0.028,1.3e-01,-0.12,0.02,1.6e-01,0.97,0.00068,0.89,0.0046
[T50i],[TR45i],0.87,0.0044,4.4e-94,0.82,0.0043,8.4e-73,0.67,0.0042,5e-66,0.25,0.0034,0.87,0.0032
[T50i],[Epbandi],-0.076,0.024,3.7e-01,-0.017,0.02,8.4e-01,-0.0099,0.014,8.6e-01,0.83,0.0049,0.73,0.012
[T50i],[Epcpli],-0.084,0.04,2.4e-01,-0.11,0.037,1.2e-01,-0.074,0.025,1.2e-01,0.84,0.0034,0.6,0.0092
[T50i],spectrallagi,0.15,0.011,6.7e-02,0.23,0.038,4.8e-03,0.16,0.025,4.8e-03,0.23,0.012,0.31,0.014
[T50i],[tbursti],0.24,0.012,3.3e-03,0.28,0.011,7.7e-04,0.18,0.0082,1.1e-03,0.76,0.003,0.83,0.0073
[T50i],[tpkXi],0.74,0.14,9.1e-02,0.74,0.17,1.1e-01,0.59,0.17,9.1e-02,0.7,0.033,0.93,0.015
[T50i],[tpkOpti],0.31,0.015,4.6e-03,0.31,0.015,4.6e-03,0.21,0.011,4.8e-03,0.69,0.004,0.83,0.0083
[T50i],[tradiopki],-0.028,0.021,8.6e-01,-0.072,0.027,6.4e-01,-0.056,0.02,5.8e-01,0.98,0.00052,0.81,0.0065
[TR45i],[Epbandi],0.15,0.028,1e-01,0.19,0.023,3.2e-02,0.13,0.016,3.1e-02,0.91,0.0026,0.61,0.0059
[TR45i],[Epcpli],-0.047,0.043,5.2e-01,-0.069,0.039,3.4e-01,-0.047,0.026,3.4e-01,0.89,0.0026,0.33,0.0082
[TR45i],spectrallagi,0.22,0.013,7.9e-03,0.29,0.034,3.6e-04,0.2,0.024,3.1e-04,0.24,0.012,0.29,0.014
[TR45i],[tbursti],0.25,0.012,1.3e-03,0.34,0.0094,1.2e-05,0.23,0.0068,1.3e-05,0.84,0.0021,0.73,0.0032
[TR45i],[tpkXi],0.55,0.12,1.2e-01,0.62,0.12,7.7e-02,0.48,0.11,6.1e-02,0.87,0.014,0.37,0.06
[TR45i],[tpkOpti],0.32,0.0093,2.8e-03,0.35,0.011,1.2e-03,0.24,0.009,1.3e-03,0.79,0.0022,0.76,0.0033
[TR45i],[tradiopki],0.005,0.023,9.7e-01,-0.093,0.033,5.5e-01,-0.07,0.025,5.1e-01,0.99,0.00027,0.65,0.0087
[Epbandi],spectrallagi,-0.26,0.024,2.9e-02,-0.31,0.057,8.2e-03,-0.22,0.041,7.8e-03,0.22,0.0096,0.26,0.012
[Epbandi],[tbursti],0.022,0.034,8.6e-01,-0.055,0.026,6.6e-01,-0.034,0.018,6.8e-01,0.31,0.018,0.94,0.0039
[Epbandi],[tpkXi],-0.038,0.11,9.1e-01,-0.21,0.13,5.1e-01,-0.19,0.1,4.1e-01,0.62,0.038,0.92,0.011
[Epbandi],[tpkOpti],-0.24,0.037,1.5e-01,-0.27,0.044,1e-01,-0.18,0.033,1e-01,0.51,0.017,0.93,0.0039
[Epbandi],[tradiopki],-0.25,0.048,1.4e-01,-0.16,0.06,3.5e-01,-0.12,0.042,3.1e-01,0.95,0.0022,0.97,0.002
[Epcpli],spectrallagi,-0.23,0.054,3.7e-02,-0.29,0.072,8.4e-03,-0.2,0.051,8.4e-03,0.27,0.027,0.33,0.035
[Epcpli],[tbursti],-0.11,0.05,3.1e-01,-0.086,0.05,4.2e-01,-0.058,0.034,4.2e-01,0.18,0.02,0.94,0.0032
[Epcpli],[tpkOpti],-0.39,0.057,7.6e-03,-0.34,0.067,2.3e-02,-0.23,0.048,2.6e-02,0.43,0.021,0.91,0.0046
[Epcpli],[tradiopki],-0.36,0.077,1.1e-01,-0.23,0.089,3.1e-01,-0.15,0.062,3.3e-01,0.94,0.0063,0.97,0.0044
spectrallagi,[tbursti],0.043,0.021,7.7e-01,0.14,0.064,3.5e-01,0.088,0.042,3.7e-01,0.28,0.019,0.39,0.022
spectrallagi,[tpkOpti],0.34,0.084,3.6e-02,0.14,0.096,3.8e-01,0.11,0.065,3.4e-01,0.34,0.058,0.52,0.065
spectrallagi,[tradiopki],0.53,0.072,1.3e-03,0.38,0.076,2.7e-02,0.27,0.056,2.6e-02,0.33,0.061,0.48,0.075
[tbursti],[tpkOpti],0.42,0.014,4.3e-03,0.52,0.024,2.4e-04,0.37,0.02,4e-04,0.22,0.0063,0.94,0.0015
[tbursti],[tradiopki],-0.14,0.048,6.8e-01,-0.25,0.12,4.5e-01,-0.19,0.1,3.9e-01,0.93,0.0012,0.94,0.0013
[tpkXi],[tradiopki],-0.26,0.13,5.4e-01,-0.28,0.18,4.9e-01,-0.19,0.13,4.6e-01,0.98,0.0033,0.96,0.0088
[tpkOpti],[tradiopki],-0.4,0.054,1.1e-01,-0.44,0.075,7.6e-02,-0.34,0.061,5.8e-02,0.93,0.0014,0.93,0.0021


==> MR table/linear2/linear2.csv <==
y,x,slope,slope_sigma,intercept,intercept_sigma,Adjust_R2
[1+z],[DL],0.39,0.014,0.22,0.011,0.89
[DL],[1+z],1.5,0.19,-0.13,0.083,0.89
[1+z],[T90],0.069,0.0066,0.31,0.012,0.064
[T90],[1+z],0.61,0.098,1.2,0.042,0.064
[1+z],[T50],0.058,0.0069,0.36,0.0078,0.049
[T50],[1+z],0.53,0.11,0.84,0.051,0.049
[1+z],[TR45],0.095,0.0059,0.37,0.0058,0.1
[TR45],[1+z],0.96,0.077,0.32,0.036,0.1
[1+z],variability1,0.0035,0.066,0.46,0.0095,-0.0063
variability1,[1+z],0.001,0.042,0.062,0.023,-0.0063
[1+z],variability2,0.24,0.13,0.4,0.018,-0.0051
variability2,[1+z],0.038,0.02,0.1,0.0093,-0.0051
[1+z],variability3,-3.5,1.4,0.48,0.011,-0.0058
variability3,[1+z],-0.0037,0.0014,0.01,0.00051,-0.0058
[1+z],[Fg],0.0012,0.0068,0.42,0.0083,-0.0017
[Fg],[1+z],0.011,0.082,0.65,0.036,-0.0017
[1+z],[HR],-0.015,0.016,0.43,0.0091,0.0032
[HR],[1+z],-0.076,0.08,0.37,0.035,0.0032
[1+z],[Eiso],0.11,0.0032,0.37,0.0058,0.34
[Eiso],[1+z],2.4,0.26,-0.51,0.12,0.34
[1+z],[Lpk],0.12,0.0035,0.45,0.0018,0.37
[Lpk],[1+z],3,0.092,-1.4,0.042,0.37
[1+z],[Fpk1],-0.057,0.0065,0.41,0.0053,0.05
[Fpk1],[1+z],-0.66,0.088,0.15,0.04,0.05
[1+z],[Fpk2],-0.054,0.011,0.42,0.0053,0.022
[Fpk2],[1+z],-0.53,0.1,0.61,0.045,0.022
[1+z],[Fpk3],-0.083,0.0086,0.45,0.005,0.07
[Fpk3],[1+z],-0.87,0.1,0.73,0.047,0.07
[1+z],[Fpk4],-0.064,0.0068,0.43,0.0049,0.04
[Fpk4],[1+z],-0.69,0.1,0.52,0.046,0.04
[1+z],[Ppk1],-0.07,0.0068,0.46,0.0074,0.022
[Ppk1],[1+z],-0.4,0.044,1.2,0.019,0.022
[1+z],[Ppk2],-0.12,0.0049,0.54,0.006,0.083
[Ppk2],[1+z],-0.73,0.064,1.3,0.029,0.083
[1+z],[Ppk3],-0.084,0.0048,0.49,0.0079,0.047
[Ppk3],[1+z],-0.6,0.076,1.2,0.034,0.047
[1+z],[Ppk4],-0.081,0.013,0.47,0.0064,0.044
[Ppk4],[1+z],-0.56,0.075,0.78,0.032,0.044
[1+z],alphaband,-0.095,0.061,0.49,0.062,0.064
alphaband,[1+z],-0.24,0.14,1.1,0.064,0.064
[1+z],betaband,-0.023,0.023,0.45,0.054,0.016
betaband,[1+z],-0.31,0.32,2.5,0.16,0.016
[1+z],[Epband],0.1,0.048,0.18,0.11,0.021
[Epband],[1+z],0.38,0.12,2,0.05,0.021
[1+z],alphacpl,0.025,0.017,0.4,0.021,0.0044
alphacpl,[1+z],0.15,0.1,1,0.051,0.0044
[1+z],[Epcpl],-0.026,0.023,0.48,0.053,0.0075
[Epcpl],[1+z],-0.097,0.086,2.2,0.039,0.0075
[1+z],alphaspl,-0.051,0.017,0.52,0.032,0.0064
alphaspl,[1+z],-0.26,0.085,1.9,0.039,0.0064
[1+z],[thetaj],-0.17,0.016,0.22,0.02,0.13
[thetaj],[1+z],-0.74,0.064,-0.81,0.026,0.13
[1+z],spectrallag,-0.0000015,0.0000019,0.41,0.0077,-0.00029
spectrallag,[1+z],-3174,3928,5201,1569,-0.00029
[1+z],[Gamma0],0.21,0.011,-0.037,0.023,0.25
[Gamma0],[1+z],1.3,0.071,1.7,0.03,0.25
[1+z],[tburst],-0.0021,0.0068,0.47,0.021,-0.005
[tburst],[1+z],-0.027,0.072,2.8,0.035,-0.005
[1+z],[tpkX],0.11,0.1,0.12,0.22,-0.025
[tpkX],[1+z],0.4,0.3,1.7,0.11,-0.025
[1+z],[tpkOpt],0.012,0.0063,0.43,0.012,-0.008
[tpkOpt],[1+z],0.14,0.073,2.4,0.034,-0.008
[1+z],[FX11hr],0.0067,0.0076,0.49,0.054,-0.0049
[FX11hr],[1+z],0.1,0.12,-7.6,0.052,-0.0049
[1+z],betaX11hr,0.0051,0.014,0.39,0.021,-0.0039
betaX11hr,[1+z],0.065,0.18,1.7,0.08,-0.0039
[1+z],[FOpt11hr],-0.036,0.0094,0.24,0.048,0.04
[FOpt11hr],[1+z],-0.71,0.2,-4.7,0.088,0.04
[1+z],[tradiopk],0.021,0.036,0.27,0.21,-0.011
[tradiopk],[1+z],0.097,0.13,5.9,0.051,-0.011
[1+z],[Fradiopk],-0.2,0.021,-0.32,0.069,0.21
[Fradiopk],[1+z],-0.9,0.17,-3.2,0.071,0.21
[1+z],[offset],-0.075,0.021,0.31,0.018,0.17
[offset],[1+z],-2.1,0.38,1.1,0.095,0.17
[1+z],metallicity,0.023,0.018,0.038,0.15,-0.0085
metallicity,[1+z],0.14,0.11,8.5,0.03,-0.0085
[1+z],Mag,-0.018,0.0065,0.066,0.14,0.24
Mag,[1+z],-3.7,1.4,-19,0.69,0.24
[1+z],[NH],0.088,0.011,0.38,0.0098,0.089
[NH],[1+z],0.85,0.12,0.32,0.053,0.089
[1+z],AV,-0.042,0.0078,0.45,0.0059,0.047
AV,[1+z],-0.83,0.15,1,0.07,0.047
[1+z],[SFR],0.12,0.0046,0.23,0.0047,0.49
[SFR],[1+z],4.1,0.19,-0.59,0.051,0.49
[1+z],[SSFR],0.048,0.0035,0.3,0.0031,0.035
[SSFR],[1+z],0.87,0.051,-0.29,0.017,0.035
[1+z],[Age],-0.078,0.013,0.46,0.036,0.22
[Age],[1+z],-2,0.38,3.2,0.11,0.22
[1+z],[Mass],0.052,0.006,-0.16,0.057,0.071
[Mass],[1+z],1.2,0.18,9.2,0.067,0.071
[1+z],[T90i],-0.0008,0.0068,0.41,0.0094,-0.0017
[T90i],[1+z],-0.0057,0.058,1,0.024,-0.0017
[1+z],[T50i],-0.021,0.0083,0.44,0.0059,0.0002
[T50i],[1+z],-0.18,0.058,0.71,0.025,0.0002
[1+z],[TR45i],0.01,0.0063,0.44,0.0043,-0.0019
[TR45i],[1+z],0.091,0.056,0.25,0.025,-0.0019
[1+z],[Epbandi],0.19,0.046,-0.093,0.13,0.22
[Epbandi],[1+z],0.91,0.19,2.2,0.084,0.22
[1+z],[Epcpli],0.15,0.023,0.053,0.062,0.14
[Epcpli],[1+z],0.57,0.083,2.3,0.038,0.14
[1+z],spectrallagi,-0.0000072,0.0000027,0.42,0.0074,0.037
spectrallagi,[1+z],-4288,1623,3545,668,0.037
[1+z],[tbursti],-0.077,0.0053,0.65,0.015,0.078
[tbursti],[1+z],-0.9,0.12,2.7,0.059,0.078
[1+z],[tpkXi],-0.042,0.056,0.38,0.11,-0.042
[tpkXi],[1+z],-0.36,0.33,1.6,0.12,-0.042
[1+z],[tpkOpti],-0.066,0.005,0.59,0.0077,0.043
[tpkOpti],[1+z],-0.82,0.064,2.4,0.028,0.043
[1+z],[tradiopki],-0.19,0.037,1.4,0.2,0.14
[tradiopki],[1+z],-0.8,0.086,5.9,0.032,0.14
[DL],[T90],0.16,0.003,0.24,0.0045,0.062
[T90],[DL],0.38,0.0063,1.2,0.0047,0.062
[DL],[T50],0.15,0.0035,0.33,0.004,0.046
[T50],[DL],0.31,0.0069,0.91,0.0057,0.046
[DL],[TR45],0.24,0.0017,0.35,0.0013,0.11
[TR45],[DL],0.46,0.0036,0.49,0.0028,0.11
[DL],variability1,0.045,0.14,0.56,0.0085,-0.0057
variability1,[DL],0.0061,0.018,0.058,0.014,-0.0057
[DL],variability2,0.78,0.34,0.4,0.04,0.0042
variability2,[DL],0.021,0.0089,0.11,0.0061,0.0042
[DL],variability3,-5.2,2.7,0.62,0.022,-0.014
variability3,[DL],-0.0012,0.0006,0.0091,0.00026,-0.014
[DL],[Fg],0.016,0.0046,0.49,0.0031,-0.0011
[Fg],[DL],0.05,0.014,0.65,0.01,-0.0011
[DL],[HR],-0.066,0.016,0.52,0.0055,0.0029
[HR],[DL],-0.071,0.017,0.38,0.011,0.0029
[DL],[Eiso],0.3,0.0029,0.34,0.003,0.45
[Eiso],[DL],1.5,0.012,-0.25,0.0088,0.45
[DL],[Lpk],0.31,0.0061,0.56,0.003,0.49
[Lpk],[DL],1.5,0.023,-0.89,0.015,0.49
[DL],[Fpk1],-0.1,0.0073,0.48,0.00099,0.027
[Fpk1],[DL],-0.26,0.019,0.018,0.013,0.027
[DL],[Fpk2],-0.11,0.024,0.44,0.011,0.011
[Fpk2],[DL],-0.16,0.039,0.5,0.023,0.011
[DL],[Fpk3],-0.17,0.018,0.52,0.008,0.041
[Fpk3],[DL],-0.28,0.029,0.53,0.017,0.041
[DL],[Fpk4],-0.14,0.015,0.49,0.0045,0.025
[Fpk4],[DL],-0.23,0.025,0.37,0.015,0.025
[DL],[Ppk1],-0.14,0.017,0.52,0.018,0.011
[Ppk1],[DL],-0.12,0.015,1.1,0.009,0.011
[DL],[Ppk2],-0.23,0.011,0.69,0.013,0.047
[Ppk2],[DL],-0.23,0.01,1.2,0.0067,0.047
[DL],[Ppk3],-0.18,0.0078,0.61,0.0077,0.028
[Ppk3],[DL],-0.2,0.008,1,0.0053,0.028
[DL],[Ppk4],-0.13,0.0074,0.58,0.0041,0.026
[Ppk4],[DL],-0.21,0.012,0.64,0.0075,0.026
[DL],alphaband,-0.25,0.066,0.71,0.067,0.081
alphaband,[DL],-0.2,0.041,1.1,0.028,0.081
[DL],betaband,-0.06,0.036,0.6,0.085,0.02
betaband,[DL],-0.23,0.15,2.5,0.1,0.02
[DL],[Epband],0.19,0.019,0.056,0.04,0.038
[Epband],[DL],0.23,0.027,2,0.015,0.038
[DL],alphacpl,0.1,0.035,0.39,0.039,0.017
alphacpl,[DL],0.16,0.062,1,0.043,0.017
[DL],[Epcpl],-0.091,0.032,0.69,0.068,0.0052
[Epcpl],[DL],-0.083,0.029,2.2,0.021,0.0052
[DL],alphaspl,-0.11,0.037,0.69,0.067,0.001
alphaspl,[DL],-0.091,0.03,1.9,0.021,0.001
[DL],[thetaj],-0.46,0.031,-0.031,0.036,0.14
[thetaj],[DL],-0.32,0.02,-0.97,0.011,0.14
[DL],spectrallag,-0.0000051,0.0000015,0.48,0.0054,0.0058
spectrallag,[DL],-2123,576,4943,265,0.0058
[DL],[Gamma0],0.76,0.016,-1.2,0.034,0.43
[Gamma0],[DL],0.58,0.0095,1.9,0.0074,0.43
[DL],[tburst],-0.042,0.006,0.71,0.017,-0.0012
[tburst],[DL],-0.095,0.015,2.8,0.013,-0.0012
[DL],[tpkX],0.2,0.08,-0.029,0.15,0.0047
[tpkX],[DL],0.28,0.11,1.8,0.057,0.0047
[DL],[tpkOpt],-0.043,0.0063,0.69,0.016,-0.0067
[tpkOpt],[DL],-0.098,0.014,2.6,0.0092,-0.0067
[DL],[FX11hr],0.025,0.0088,0.71,0.066,-0.003
[FX11hr],[DL],0.081,0.028,-7.6,0.019,-0.003
[DL],betaX11hr,0.0021,0.025,0.45,0.043,-0.006
betaX11hr,[DL],0.0029,0.068,1.7,0.045,-0.006
[DL],[FOpt11hr],-0.082,0.016,0.088,0.082,0.034
[FOpt11hr],[DL],-0.34,0.066,-4.8,0.044,0.034
[DL],[tradiopk],0.072,0.018,0.00048,0.11,-0.012
[tradiopk],[DL],0.051,0.013,6,0.0083,-0.012
[DL],[Fradiopk],-0.5,0.024,-1.3,0.083,0.19
[Fradiopk],[DL],-0.4,0.016,-3.3,0.011,0.19
[DL],[offset],-0.25,0.059,0.27,0.043,0.2
[offset],[DL],-0.84,0.085,0.71,0.052,0.2
[DL],metallicity,0.062,0.063,-0.51,0.54,-0.011
metallicity,[DL],0.028,0.029,8.5,0.018,-0.011
[DL],Mag,-0.048,0.013,-0.45,0.28,0.26
Mag,[DL],-1.9,0.53,-20,0.37,0.26
[DL],[NH],0.22,0.023,0.37,0.018,0.097
[NH],[DL],0.39,0.043,0.49,0.026,0.097
[DL],AV,-0.12,0.016,0.56,0.0094,0.061
AV,[DL],-0.4,0.042,0.85,0.034,0.061
[DL],[SFR],0.35,0.015,-0.037,0.014,0.42
[SFR],[DL],1.2,0.047,0.43,0.025,0.42
[DL],[SSFR],0.17,0.0085,0.18,0.0012,0.044
[SSFR],[DL],0.31,0.014,-0.078,0.0076,0.044
[DL],[Age],-0.3,0.036,0.87,0.099,0.26
[Age],[DL],-0.75,0.078,2.7,0.036,0.26
[DL],[Mass],0.13,0.014,-0.96,0.13,0.05
[Mass],[DL],0.4,0.042,9.5,0.024,0.05
[DL],[T90i],0.015,0.0029,0.47,0.0029,-0.0014
[T90i],[DL],0.032,0.0066,0.98,0.005,-0.0014
[DL],[T50i],-0.018,0.0039,0.52,0.0025,-0.0021
[T50i],[DL],-0.034,0.0074,0.65,0.0062,-0.0021
[DL],[TR45i],0.044,0.002,0.51,0.00057,0.00049
[TR45i],[DL],0.077,0.0037,0.25,0.0028,0.00049
[DL],[Epbandi],0.38,0.016,-0.48,0.042,0.25
[Epbandi],[DL],0.62,0.026,2.2,0.015,0.25
[DL],[Epcpli],0.3,0.03,-0.26,0.075,0.12
[Epcpli],[DL],0.3,0.029,2.4,0.021,0.12
[DL],spectrallagi,-0.000027,0.0000021,0.51,0.0051,0.082
spectrallagi,[DL],-3178,344,3281,215,0.082
[DL],[tbursti],-0.2,0.0039,1.1,0.0093,0.097
[tbursti],[DL],-0.5,0.015,2.6,0.013,0.097
[DL],[tpkXi],-0.11,0.076,0.49,0.11,-0.055
[tpkXi],[DL],-0.13,0.09,1.5,0.051,-0.055
[DL],[tpkOpti],-0.21,0.007,1,0.014,0.099
[tpkOpti],[DL],-0.51,0.014,2.3,0.0094,0.099
[DL],[tradiopki],-0.41,0.016,2.7,0.091,0.12
[tradiopki],[DL],-0.33,0.013,5.7,0.0083,0.12
[T90],[T50],0.93,0.0054,0.47,0.0061,0.93
[T50],[T90],0.96,0.0063,-0.37,0.0092,0.93
[T90],[TR45],0.97,0.0053,0.76,0.0057,0.82
[TR45],[T90],0.84,0.0057,-0.5,0.0098,0.82
[T90],variability1,0.16,0.16,1.6,0.0078,0.0014
variability1,[T90],0.0097,0.01,0.033,0.019,0.0014
[T90],variability2,1.3,0.39,1.5,0.046,0.041
variability2,[T90],0.035,0.0095,0.068,0.017,0.041
[T90],variability3,-6.5,1.6,1.6,0.02,0.00087
variability3,[T90],-0.0018,0.00044,0.014,0.00075,0.00087
[T90],[Fg],0.6,0.0069,0.88,0.0055,0.32
[Fg],[T90],0.5,0.0049,-0.083,0.0075,0.32
[T90],[HR],-0.47,0.013,1.4,0.0079,0.13
[HR],[T90],-0.2,0.0046,0.75,0.0071,0.13
[T90],[Eiso],0.36,0.0054,1.2,0.0056,0.26
[Eiso],[T90],0.71,0.012,-0.52,0.019,0.26
[T90],[Lpk],0.11,0.0077,1.5,0.004,0.022
[Lpk],[T90],0.23,0.017,-0.42,0.027,0.022
[T90],[Fpk1],-0.21,0.01,1.3,0.0026,0.047
[Fpk1],[T90],-0.18,0.0086,0.13,0.013,0.047
[T90],[Fpk2],-0.33,0.017,1.2,0.0045,0.089
[Fpk2],[T90],-0.18,0.007,0.34,0.01,0.089
[T90],[Fpk3],-0.25,0.014,1.1,0.003,0.049
[Fpk3],[T90],-0.12,0.0063,0.19,0.0094,0.049
[T90],[Fpk4],0.042,0.014,1.1,0.0029,-0.00039
[Fpk4],[T90],0.02,0.0069,-0.13,0.01,-0.00039
[T90],[Ppk1],-0.1,0.014,1.2,0.013,0.0045
[Ppk1],[T90],-0.03,0.0042,0.88,0.0059,0.0045
[T90],[Ppk2],0.081,0.013,1,0.01,0.00099
[Ppk2],[T90],0.025,0.0042,0.72,0.0062,0.00099
[T90],[Ppk3],0.48,0.012,0.83,0.0086,0.08
[Ppk3],[T90],0.16,0.0043,0.41,0.0062,0.08
[T90],[Ppk4],-0.077,0.0087,1.4,0.0047,0.0024
[Ppk4],[T90],-0.042,0.0049,0.48,0.0076,0.0024
[T90],alphaband,0.17,0.029,1.2,0.026,0.052
alphaband,[T90],0.15,0.02,0.68,0.033,0.052
[T90],betaband,-0.0073,0.018,1.4,0.045,-0.00027
betaband,[T90],-0.015,0.034,2.5,0.055,-0.00027
[T90],[Epband],-0.058,0.018,1.5,0.039,0.0015
[Epband],[T90],-0.021,0.0065,2.2,0.01,0.0015
[T90],alphacpl,0.34,0.03,0.81,0.031,0.093
alphacpl,[T90],0.18,0.014,0.8,0.021,0.093
[T90],[Epcpl],-0.43,0.027,2.1,0.061,0.092
[Epcpl],[T90],-0.14,0.0077,2.4,0.011,0.092
[T90],alphaspl,0.65,0.033,-0.21,0.056,0.093
alphaspl,[T90],0.13,0.006,1.6,0.0083,0.093
[T90],[thetaj],-0.37,0.031,1.1,0.036,0.064
[thetaj],[T90],-0.16,0.013,-0.87,0.022,0.064
[T90],spectrallag,0.000012,0.0000013,1.2,0.0052,0.026
spectrallag,[T90],2074,224,828,184,0.026
[T90],[Gamma0],0.19,0.028,1.1,0.061,-0.0026
[Gamma0],[T90],0.048,0.007,2,0.012,-0.0026
[T90],[tburst],0.19,0.0093,1.2,0.027,0.04
[tburst],[T90],0.22,0.0084,2.4,0.016,0.04
[T90],[tpkX],0.42,0.065,0.67,0.11,0.15
[tpkX],[T90],0.34,0.052,1.3,0.075,0.15
[T90],[tpkOpt],0.2,0.012,1.2,0.034,0.039
[tpkOpt],[T90],0.24,0.012,2.1,0.022,0.039
[T90],[FX11hr],0.25,0.011,3.4,0.084,0.1
[FX11hr],[T90],0.4,0.018,-8.2,0.031,0.1
[T90],betaX11hr,-0.16,0.059,1.6,0.11,0.01
betaX11hr,[T90],-0.1,0.043,1.9,0.071,0.01
[T90],[FOpt11hr],0.099,0.019,2,0.094,0.024
[FOpt11hr],[T90],0.21,0.04,-5.3,0.066,0.024
[T90],[tradiopk],-0.25,0.026,3.1,0.15,0.021
[tradiopk],[T90],-0.13,0.014,6.2,0.023,0.021
[T90],[Fradiopk],-0.055,0.026,1.4,0.092,-0.011
[Fradiopk],[T90],-0.043,0.02,-3.4,0.034,-0.011
[T90],[offset],-0.71,0.16,0.89,0.12,0.33
[offset],[T90],-0.38,0.038,0.77,0.054,0.33
[T90],metallicity,-0.24,0.14,3.4,1.2,-0.001
metallicity,[T90],-0.038,0.023,8.6,0.033,-0.001
[T90],Mag,-0.023,0.016,1.4,0.33,0.045
Mag,[T90],-0.79,0.54,-20,1,0.045
[T90],[NH],0.21,0.036,1.5,0.026,0.046
[NH],[T90],0.21,0.031,0.34,0.055,0.046
[T90],AV,-0.017,0.02,1.5,0.013,-0.0027
AV,[T90],-0.029,0.032,0.68,0.051,-0.0027
[T90],[SFR],0.19,0.019,1.4,0.015,0.069
[SFR],[T90],0.38,0.037,0.085,0.056,0.069
[T90],[SSFR],0.27,0.015,1.4,0.0077,0.046
[SSFR],[T90],0.19,0.011,-0.29,0.018,0.046
[T90],[Age],0.015,0.056,0.99,0.15,-0.012
[Age],[T90],0.0075,0.03,2.7,0.045,-0.012
[T90],[Mass],-0.12,0.02,2.5,0.2,0.014
[Mass],[T90],-0.13,0.023,9.8,0.038,0.014
[T90],[T50i],0.9,0.014,0.88,0.013,0.79
[T50i],[T90],0.86,0.011,-0.61,0.019,0.79
[T90],[TR45i],1,0.0068,1.2,0.0048,0.75
[TR45i],[T90],0.74,0.0079,-0.81,0.013,0.75
[T90],[Epbandi],0.24,0.025,0.95,0.064,0.056
[Epbandi],[T90],0.23,0.025,2.2,0.042,0.056
[T90],[Epcpli],0.022,0.047,1.3,0.12,-0.0038
[Epcpli],[T90],0.0091,0.019,2.5,0.029,-0.0038
[T90],spectrallagi,0.000012,0.0000018,1.3,0.0053,0.002
spectrallagi,[T90],653,85,934,130,0.002
[T90],[tbursti],0.086,0.011,1.5,0.028,0.0041
[tbursti],[T90],0.11,0.012,2.1,0.024,0.0041
[T90],[tpkXi],-0.087,0.087,1.6,0.13,-0.062
[tpkXi],[T90],-0.095,0.093,1.6,0.15,-0.062
[T90],[tpkOpti],0.16,0.012,1.4,0.029,0.022
[tpkOpti],[T90],0.2,0.013,1.7,0.022,0.022
[T90],[tradiopki],-0.29,0.024,3.2,0.13,0.041
[tradiopki],[T90],-0.18,0.017,5.9,0.026,0.041
[T50],[TR45],0.97,0.0088,0.36,0.0089,0.8
[TR45],[T50],0.81,0.0081,-0.14,0.011,0.8
[T50],variability1,0.24,0.17,1.2,0.0084,0.0057
variability1,[T50],0.014,0.0091,0.032,0.013,0.0057
[T50],variability2,1,0.51,1.1,0.062,0.0074
variability2,[T50],0.021,0.01,0.1,0.015,0.0074
[T50],variability3,-10,1.8,1.3,0.022,0.015
variability3,[T50],-0.0027,0.00046,0.015,0.00058,0.015
[T50],[Fg],0.59,0.0075,0.45,0.0056,0.3
[Fg],[T50],0.48,0.0051,0.13,0.0057,0.3
[T50],[HR],-0.51,0.015,0.96,0.0093,0.15
[HR],[T50],-0.22,0.0049,0.69,0.0057,0.15
[T50],[Eiso],0.29,0.0053,0.91,0.0065,0.2
[Eiso],[T50],0.68,0.014,-0.19,0.018,0.2
[T50],[Lpk],0.061,0.009,1.1,0.0046,0.004
[Lpk],[T50],0.14,0.021,-0.26,0.025,0.004
[T50],[Fpk1],-0.3,0.013,0.82,0.0033,0.081
[Fpk1],[T50],-0.24,0.0093,0.09,0.011,0.081
[T50],[Fpk2],-0.36,0.018,0.73,0.0045,0.1
[Fpk2],[T50],-0.19,0.007,0.27,0.008,0.1
[T50],[Fpk3],-0.3,0.014,0.7,0.0028,0.064
[Fpk3],[T50],-0.15,0.0062,0.15,0.0069,0.064
[T50],[Fpk4],-0.017,0.014,0.69,0.0027,0.0018
[Fpk4],[T50],-0.0081,0.0067,-0.11,0.0075,0.0018
[T50],[Ppk1],-0.17,0.015,0.81,0.013,0.011
[Ppk1],[T50],-0.048,0.0042,0.88,0.0045,0.011
[T50],[Ppk2],0.00042,0.013,0.68,0.01,-0.00024
[Ppk2],[T50],0.00034,0.0041,0.74,0.0046,-0.00024
[T50],[Ppk3],0.39,0.011,0.45,0.0078,0.052
[Ppk3],[T50],0.13,0.004,0.5,0.0044,0.052
[T50],[Ppk4],-0.12,0.011,1.1,0.0063,0.0088
[Ppk4],[T50],-0.081,0.0069,0.56,0.0086,0.0088
[T50],alphaband,0.15,0.028,0.82,0.025,0.038
alphaband,[T50],0.13,0.021,0.75,0.026,0.038
[T50],betaband,-0.0039,0.018,0.96,0.045,-0.00073
betaband,[T50],-0.0076,0.033,2.5,0.041,-0.00073
[T50],[Epband],-0.13,0.019,1.2,0.041,0.008
[Epband],[T50],-0.049,0.0069,2.2,0.0079,0.008
[T50],alphacpl,0.39,0.034,0.31,0.036,0.11
alphacpl,[T50],0.2,0.015,0.89,0.017,0.11
[T50],[Epcpl],-0.47,0.031,1.8,0.069,0.11
[Epcpl],[T50],-0.16,0.0082,2.4,0.0088,0.11
[T50],alphaspl,0.74,0.043,-1,0.072,0.12
alphaspl,[T50],0.14,0.007,1.7,0.0068,0.12
[T50],[thetaj],-0.27,0.035,0.88,0.041,0.023
[thetaj],[T50],-0.11,0.014,-1,0.021,0.023
[T50],spectrallag,0.0000066,0.0000011,0.94,0.0068,0.013
spectrallag,[T50],2149,428,2500,347,0.013
[T50],[Gamma0],0.13,0.031,0.75,0.068,-0.01
[Gamma0],[T50],0.027,0.0065,2.1,0.0087,-0.01
[T50],[tburst],0.21,0.012,0.76,0.034,0.046
[tburst],[T50],0.24,0.012,2.4,0.018,0.046
[T50],[tpkX],0.9,0.12,-0.48,0.17,0.57
[tpkX],[T50],0.61,0.048,1,0.059,0.57
[T50],[tpkOpt],0.29,0.013,0.6,0.034,0.076
[tpkOpt],[T50],0.29,0.017,2.1,0.025,0.076
[T50],[FX11hr],0.19,0.011,2.5,0.086,0.062
[FX11hr],[T50],0.32,0.019,-8,0.025,0.062
[T50],betaX11hr,-0.016,0.062,1,0.11,-0.0058
betaX11hr,[T50],-0.016,0.053,1.8,0.067,-0.0058
[T50],[FOpt11hr],0.097,0.02,1.6,0.1,0.025
[FOpt11hr],[T50],0.21,0.045,-5.2,0.059,0.025
[T50],[tradiopk],-0.19,0.029,2.4,0.17,-0.0022
[tradiopk],[T50],-0.098,0.014,6.1,0.019,-0.0022
[T50],[Fradiopk],0.1,0.032,1.6,0.11,-0.015
[Fradiopk],[T50],0.068,0.021,-3.6,0.029,-0.015
[T50],[offset],-0.8,0.21,0.62,0.19,0.44
[offset],[T50],-0.45,0.045,0.74,0.07,0.44
[T50],metallicity,-0.31,0.17,3.6,1.4,-0.0029
metallicity,[T50],-0.047,0.025,8.6,0.034,-0.0029
[T50],Mag,-0.0076,0.017,1.3,0.36,-0.0075
Mag,[T50],-0.21,0.5,-21,0.75,-0.0075
[T50],[NH],0.1,0.039,1.2,0.027,0.0069
[NH],[T50],0.1,0.037,0.54,0.047,0.0069
[T50],AV,0.0094,0.021,1.1,0.015,-0.0037
AV,[T50],0.022,0.046,0.63,0.053,-0.0037
[T50],[SFR],0.13,0.022,1.1,0.024,0.039
[SFR],[T50],0.41,0.064,0.23,0.075,0.039
[T50],[SSFR],0.24,0.016,1,0.011,0.037
[SSFR],[T50],0.2,0.011,-0.25,0.016,0.037
[T50],[Age],0.016,0.069,0.69,0.19,-0.02
[Age],[T50],0.0096,0.042,2.7,0.056,-0.02
[T50],[Mass],-0.038,0.025,1.5,0.24,-0.004
[Mass],[T50],-0.045,0.03,9.8,0.04,-0.004
[T50],[T90i],0.92,0.012,0.14,0.016,0.81
[T90i],[T50],0.87,0.014,0.088,0.019,0.81
[T50],[TR45i],0.97,0.0092,0.8,0.0057,0.72
[TR45i],[T50],0.74,0.0086,-0.51,0.011,0.72
[T50],[Epbandi],0.055,0.023,1,0.06,-0.0041
[Epbandi],[T50],0.06,0.025,2.5,0.033,-0.0041
[T50],[Epcpli],0.019,0.062,0.98,0.16,-0.0051
[Epcpli],[T50],0.0083,0.027,2.6,0.033,-0.0051
[T50],spectrallagi,0.000012,0.0000016,0.95,0.0063,0.0033
spectrallagi,[T50],805,87,1127,122,0.0033
[T50],[tbursti],0.14,0.014,1,0.032,0.02
[tbursti],[T50],0.18,0.016,2,0.024,0.02
[T50],[tpkXi],0.81,0.25,0.034,0.31,0.4
[tpkXi],[T50],0.53,0.19,0.71,0.2,0.4
[T50],[tpkOpti],0.25,0.013,0.8,0.028,0.056
[tpkOpti],[T50],0.27,0.018,1.7,0.025,0.056
[T50],[tradiopki],-0.24,0.023,2.6,0.13,0.014
[tradiopki],[T50],-0.15,0.015,5.7,0.02,0.014
[TR45],variability1,0.13,0.15,0.76,0.0087,-0.00036
variability1,[TR45],0.012,0.014,0.048,0.015,-0.00036
[TR45],variability2,0.25,0.36,0.72,0.044,-0.013
variability2,[TR45],0.0083,0.013,0.12,0.012,-0.013
[TR45],variability3,-12,3.4,0.86,0.03,0.011
variability3,[TR45],-0.0023,0.00065,0.01,0.00061,0.011
[TR45],[Fg],0.43,0.0092,0.51,0.0064,0.26
[Fg],[TR45],0.61,0.011,0.093,0.012,0.26
[TR45],[HR],-0.17,0.023,0.8,0.0074,0.014
[HR],[TR45],-0.085,0.012,0.36,0.012,0.014
[TR45],[Eiso],0.35,0.0051,0.54,0.0048,0.31
[Eiso],[TR45],0.89,0.012,-0.095,0.013,0.31
[TR45],[Lpk],0.071,0.0087,0.78,0.002,0.0078
[Lpk],[TR45],0.17,0.021,-0.17,0.02,0.0078
[TR45],[Fpk1],-0.11,0.013,0.7,0.0037,0.017
[Fpk1],[TR45],-0.14,0.016,-0.19,0.017,0.017
[TR45],[Fpk2],-0.016,0.064,0.62,0.014,-0.0064
[Fpk2],[TR45],-0.0071,0.035,0.22,0.035,-0.0064
[TR45],[Fpk3],-0.19,0.038,0.84,0.0068,0.033
[Fpk3],[TR45],-0.17,0.034,0.27,0.035,0.033
[TR45],[Fpk4],-0.092,0.035,0.82,0.0027,0.0036
[Fpk4],[TR45],-0.086,0.031,0.071,0.032,0.0036
[TR45],[Ppk1],0.1,0.038,0.48,0.036,-0.0028
[Ppk1],[TR45],0.025,0.0094,0.92,0.0092,-0.0028
[TR45],[Ppk2],-0.2,0.015,1,0.014,0.014
[Ppk2],[TR45],-0.11,0.008,0.96,0.0078,0.014
[TR45],[Ppk3],-0.063,0.012,0.87,0.009,-0.0052
[Ppk3],[TR45],-0.037,0.0067,0.78,0.0067,-0.0052
[TR45],[Ppk4],-0.16,0.013,0.79,0.006,0.012
[Ppk4],[TR45],-0.086,0.007,0.49,0.007,0.012
[TR45],alphaband,0.063,0.045,0.74,0.044,0.0007
alphaband,[TR45],0.081,0.055,0.91,0.062,0.0007
[TR45],betaband,-0.048,0.039,0.92,0.09,-0.0039
betaband,[TR45],-0.17,0.15,2.5,0.16,-0.0039
[TR45],[Epband],0.25,0.028,0.28,0.058,0.057
[Epband],[TR45],0.22,0.025,1.9,0.025,0.057
[TR45],alphacpl,0.15,0.033,0.53,0.039,0.023
alphacpl,[TR45],0.13,0.031,1.1,0.033,0.023
[TR45],[Epcpl],-0.22,0.048,1.2,0.1,0.028
[Epcpl],[TR45],-0.091,0.02,2.2,0.021,0.028
[TR45],alphaspl,-0.23,0.047,1.2,0.09,0.014
alphaspl,[TR45],-0.099,0.021,2,0.024,0.014
[TR45],[thetaj],-0.14,0.026,0.66,0.03,0.0066
[thetaj],[TR45],-0.092,0.016,-1.1,0.015,0.0066
[TR45],spectrallag,0.0000099,0.0000012,0.58,0.005,0.018
spectrallag,[TR45],2067,221,2238,204,0.018
[TR45],[Gamma0],-0.055,0.027,1.2,0.058,-0.021
[Gamma0],[TR45],-0.036,0.017,2.2,0.022,-0.021
[TR45],[tburst],0.26,0.012,0.33,0.033,0.092
[tburst],[TR45],0.37,0.012,2.3,0.015,0.092
[TR45],[tpkX],0.59,0.16,-0.58,0.3,0.32
[tpkX],[TR45],0.57,0.12,1.6,0.088,0.32
[TR45],[tpkOpt],0.24,0.0078,0.41,0.02,0.078
[tpkOpt],[TR45],0.37,0.012,2.1,0.014,0.078
[TR45],[FX11hr],0.22,0.0099,2.4,0.075,0.09
[FX11hr],[TR45],0.42,0.02,-7.9,0.02,0.09
[TR45],betaX11hr,-0.065,0.053,0.72,0.094,-0.0032
betaX11hr,[TR45],-0.062,0.053,1.8,0.046,-0.0032
[TR45],[FOpt11hr],0.09,0.018,1.2,0.091,0.026
[FOpt11hr],[TR45],0.25,0.051,-5.2,0.049,0.026
[TR45],[tradiopk],-0.038,0.027,1,0.16,-0.022
[tradiopk],[TR45],-0.023,0.016,5.9,0.016,-0.022
[TR45],[Fradiopk],0.051,0.032,1,0.12,-0.022
[Fradiopk],[TR45],0.048,0.031,-3.6,0.031,-0.022
[TR45],[offset],-0.55,0.13,0.0039,0.12,0.38
[offset],[TR45],-0.57,0.062,0.48,0.072,0.38
[TR45],metallicity,-0.25,0.12,2.6,1.1,0.0033
metallicity,[TR45],-0.051,0.025,8.5,0.026,0.0033
[TR45],Mag,-0.011,0.015,0.88,0.31,0.001
Mag,[TR45],-0.42,0.58,-21,0.68,0.001
[TR45],[NH],0.12,0.032,0.84,0.023,0.02
[NH],[TR45],0.16,0.037,0.53,0.036,0.02
[TR45],AV,-0.041,0.026,0.8,0.016,0.0007
AV,[TR45],-0.08,0.05,0.69,0.043,0.0007
[TR45],[SFR],0.097,0.021,0.72,0.018,0.0098
[SFR],[TR45],0.26,0.056,0.58,0.051,0.0098
[TR45],[SSFR],0.24,0.013,0.57,0.0042,0.04
[SSFR],[TR45],0.21,0.011,-0.098,0.01,0.04
[TR45],[Age],0.097,0.054,0.11,0.15,-0.0061
[Age],[TR45],0.079,0.042,2.7,0.043,-0.0061
[TR45],[Mass],-0.051,0.021,1.2,0.2,-0.00098
[Mass],[TR45],-0.073,0.031,9.7,0.031,-0.00098
[TR45],[T90i],0.81,0.0082,-0.11,0.01,0.73
[T90i],[TR45],0.9,0.0072,0.38,0.0075,0.73
[TR45],[T50i],0.8,0.0089,0.23,0.0078,0.7
[T50i],[TR45],0.87,0.009,-0.0066,0.0092,0.7
[TR45],[Epbandi],0.28,0.032,0.12,0.081,0.057
[Epbandi],[TR45],0.22,0.025,2.4,0.026,0.057
[TR45],[Epcpli],0.06,0.064,0.54,0.17,-0.0037
[Epcpli],[TR45],0.027,0.028,2.6,0.027,-0.0037
[TR45],spectrallagi,0.000017,0.0000017,0.56,0.0045,0.019
spectrallagi,[TR45],1412,101,1081,97,0.019
[TR45],[tbursti],0.13,0.014,0.69,0.031,0.02
[tbursti],[TR45],0.19,0.015,2.1,0.019,0.02
[TR45],[tpkXi],0.46,0.15,-0.24,0.21,0.2
[tpkXi],[TR45],0.56,0.16,1.2,0.077,0.2
[TR45],[tpkOpti],0.19,0.0074,0.62,0.015,0.046
[tpkOpti],[TR45],0.31,0.013,1.7,0.015,0.046
[TR45],[tradiopki],-0.18,0.024,1.8,0.13,-0.00067
[tradiopki],[TR45],-0.12,0.017,5.6,0.016,-0.00067
variability1,variability2,0.22,0.16,0.02,0.021,0.15
variability2,variability1,0.26,0.18,0.11,0.01,0.15
variability1,variability3,0.67,1.2,0.052,0.016,0.0054
variability3,variability1,0.0091,0.015,0.011,0.00092,0.0054
variability1,[Fg],-0.0073,0.0091,0.055,0.012,0.0027
[Fg],variability1,-0.28,0.35,0.9,0.019,0.0027
variability1,[HR],-0.0073,0.01,0.053,0.0069,0.0014
[HR],variability1,-0.16,0.22,0.44,0.013,0.0014
variability1,[Eiso],-0.0015,0.01,0.063,0.015,-0.0069
[Eiso],variability1,-0.011,0.67,0.61,0.042,-0.0069
variability1,[Lpk],0.00028,0.013,0.059,0.011,-0.0097
[Lpk],variability1,0.13,0.85,0.048,0.05,-0.0097
variability1,[Fpk1],0.0039,0.012,0.059,0.0049,-0.0029
[Fpk1],variability1,0.11,0.3,-0.29,0.02,-0.0029
variability1,[Fpk2],-0.0058,0.0058,0.041,0.0041,0.0051
[Fpk2],variability1,-0.45,0.45,0.42,0.019,0.0051
variability1,[Fpk3],-0.0061,0.0058,0.041,0.0039,0.0047
[Fpk3],variability1,-0.47,0.44,0.38,0.019,0.0047
variability1,[Fpk4],-0.0071,0.0058,0.04,0.0037,0.0085
[Fpk4],variability1,-0.56,0.44,0.3,0.019,0.0085
variability1,[Ppk1],-0.0071,0.0064,0.046,0.0092,0.011
[Ppk1],variability1,-0.38,0.35,1.1,0.016,0.011
variability1,[Ppk2],-0.0075,0.0066,0.047,0.0092,0.011
[Ppk2],variability1,-0.4,0.35,1.1,0.015,0.011
variability1,[Ppk3],-0.0098,0.0071,0.048,0.0093,0.017
[Ppk3],variability1,-0.5,0.36,1,0.016,0.017
variability1,[Ppk4],0.016,0.022,0.052,0.017,-0.0000046
[Ppk4],variability1,0.15,0.2,0.36,0.014,-0.0000046
variability1,alphaband,0.00031,0.018,0.041,0.02,-0.0039
alphaband,variability1,0.00016,0.36,1,0.02,-0.0039
variability1,betaband,-0.0023,0.0053,0.047,0.016,-0.0017
betaband,variability1,-0.16,0.43,2.5,0.049,-0.0017
variability1,[Epband],-0.025,0.034,0.097,0.08,0.017
[Epband],variability1,-0.26,0.45,2.3,0.019,0.017
variability1,alphacpl,0.0061,0.022,0.048,0.029,-0.0015
alphacpl,variability1,0.11,0.44,1.2,0.034,-0.0015
variability1,[Epcpl],0.022,0.022,0.0072,0.052,0.0062
[Epcpl],variability1,0.24,0.25,2.1,0.021,0.0062
variability1,alphaspl,0.019,0.099,0.032,0.18,-0.041
alphaspl,variability1,0.021,0.67,2.1,0.054,-0.041
variability1,[thetaj],-0.035,0.026,0.0085,0.042,0.028
[thetaj],variability1,-0.43,0.35,-1.3,0.019,0.028
variability1,spectrallag,-0.0000014,0.00000096,0.063,0.0071,0.026
spectrallag,variability1,-9949,7055,4327,454,0.026
variability1,[Gamma0],0.026,0.034,-0.02,0.083,-0.025
[Gamma0],variability1,0.28,0.35,2.2,0.015,-0.025
variability1,[tburst],-0.009,0.012,0.072,0.04,-0.0084
[tburst],variability1,-0.18,0.24,2.7,0.013,-0.0084
variability1,[tpkOpt],-0.029,0.014,0.11,0.028,0.066
[tpkOpt],variability1,-1.8,0.85,2.4,0.037,0.066
variability1,[FX11hr],0.0027,0.014,0.08,0.098,-0.0047
[FX11hr],variability1,0.068,0.3,-7.6,0.021,-0.0047
variability1,betaX11hr,-0.01,0.022,0.08,0.037,-0.0026
betaX11hr,variability1,-0.12,0.32,1.8,0.033,-0.0026
variability1,[FOpt11hr],-0.0032,0.0083,0.041,0.041,-0.0038
[FOpt11hr],variability1,-0.11,0.28,-5,0.038,-0.0038
variability1,[tradiopk],-0.037,0.029,0.28,0.19,0.015
[tradiopk],variability1,-0.67,0.7,6,0.034,0.015
variability1,[Fradiopk],-0.089,0.081,-0.25,0.26,0.16
[Fradiopk],variability1,-0.84,0.8,-3.5,0.046,0.16
variability1,[offset],0.0035,0.0018,0.014,0.00077,-0.19
[offset],variability1,23,21,-0.44,0.51,-0.19
variability1,metallicity,0.0088,0.11,-0.025,0.96,-0.059
metallicity,variability1,0.23,0.69,8.5,0.048,-0.059
variability1,Mag,-0.00034,0.0048,0.066,0.1,-0.023
Mag,variability1,-0.42,3.9,-21,0.43,-0.023
variability1,[NH],0.006,0.0092,0.051,0.0083,-0.013
[NH],variability1,0.33,0.53,0.63,0.043,-0.013
variability1,AV,0.0078,0.016,0.052,0.015,-0.0021
AV,variability1,0.27,0.51,0.61,0.05,-0.0021
variability1,[SFR],-0.0097,0.023,0.034,0.043,-0.028
[SFR],variability1,-0.096,0.48,0.87,0.056,-0.028
variability1,[SSFR],0.0038,0.012,0.055,0.0083,-0.027
[SSFR],variability1,0.23,0.66,0.1,0.039,-0.027
variability1,[Age],0.0021,0.014,0.034,0.034,-0.056
[Age],variability1,0.3,1.3,2.5,0.12,-0.056
variability1,[Mass],0.0038,0.022,0.029,0.22,-0.013
[Mass],variability1,0.58,1.3,9.6,0.089,-0.013
variability1,[T90i],0.0085,0.021,0.053,0.029,-0.005
[T90i],variability1,0.11,0.21,1.1,0.013,-0.005
variability1,[T50i],0.019,0.02,0.05,0.02,0.0013
[T50i],variability1,0.23,0.24,0.67,0.015,0.0013
variability1,[TR45i],0.0095,0.024,0.06,0.015,-0.0049
[TR45i],variability1,0.094,0.2,0.3,0.012,-0.0049
variability1,[Epbandi],-0.049,0.085,0.19,0.24,0.012
[Epbandi],variability1,-0.068,0.8,2.6,0.043,0.012
variability1,[Epcpli],0.024,0.037,-0.0026,0.11,-0.0039
[Epcpli],variability1,0.21,0.36,2.6,0.033,-0.0039
variability1,spectrallagi,-0.0000025,0.0000013,0.058,0.0097,0.022
spectrallagi,variability1,-6517,4077,2381,251,0.022
variability1,[tbursti],-0.00024,0.015,0.057,0.042,-0.016
[tbursti],variability1,-0.089,0.32,2.3,0.02,-0.016
variability1,[tpkOpti],-0.031,0.016,0.1,0.026,0.066
[tpkOpti],variability1,-1.7,0.85,2,0.038,0.066
variability1,[tradiopki],-0.036,0.014,0.26,0.072,0.012
[tradiopki],variability1,-0.94,0.92,5.6,0.048,0.012
variability2,variability3,5,0.98,0.091,0.0094,0.098
variability3,variability2,0.022,0.0048,0.0057,0.00067,0.098
variability2,[Fg],0.011,0.0057,0.11,0.0089,-0.0015
[Fg],variability2,1.1,0.57,0.91,0.071,-0.0015
variability2,[HR],0.0016,0.012,0.13,0.0066,-0.018
[HR],variability2,0.034,0.34,0.35,0.046,-0.018
variability2,[Eiso],0.012,0.0058,0.11,0.0076,0.01
[Eiso],variability2,1.8,0.92,0.49,0.11,0.01
variability2,[Lpk],0.015,0.0051,0.13,0.0049,0.028
[Lpk],variability2,2.4,0.86,-0.19,0.11,0.028
variability2,[Fpk1],0.0077,0.006,0.12,0.0047,-0.0071
[Fpk1],variability2,0.76,0.59,0.0047,0.074,-0.0071
variability2,[Fpk2],0.036,0.013,0.11,0.012,-0.031
[Fpk2],variability2,2,0.79,0.28,0.13,-0.031
variability2,[Fpk3],0.034,0.013,0.11,0.011,-0.042
[Fpk3],variability2,1.9,0.71,0.25,0.11,-0.042
variability2,[Fpk4],0.03,0.012,0.11,0.01,-0.057
[Fpk4],variability2,1.7,0.68,0.22,0.1,-0.057
variability2,[Ppk1],0.051,0.012,0.064,0.02,0.032
[Ppk1],variability2,2.4,0.54,0.94,0.077,0.032
variability2,[Ppk2],0.048,0.011,0.07,0.018,0.015
[Ppk2],variability2,2.3,0.5,0.91,0.067,0.015
variability2,[Ppk3],0.044,0.01,0.078,0.016,-0.0055
[Ppk3],variability2,2.1,0.47,0.87,0.062,-0.0055
variability2,[Ppk4],0.012,0.0083,0.11,0.0091,-0.022
[Ppk4],variability2,0.55,0.4,0.5,0.056,-0.022
variability2,alphaband,-0.043,0.023,0.16,0.024,0.017
alphaband,variability2,-0.97,0.6,1.2,0.068,0.017
variability2,betaband,0.0098,0.017,0.098,0.038,-0.016
betaband,variability2,1.8,2.4,2,0.29,-0.016
variability2,[Epband],0.017,0.022,0.083,0.05,-0.02
[Epband],variability2,0.31,0.4,2.1,0.052,-0.02
variability2,alphacpl,0.035,0.027,0.094,0.034,0.14
alphacpl,variability2,2.3,1.8,0.86,0.28,0.14
variability2,[Epcpl],-0.0051,0.033,0.15,0.073,-0.045
[Epcpl],variability2,-0.2,1,2.1,0.14,-0.045
variability2,[thetaj],-0.022,0.016,0.11,0.022,-0.0094
[thetaj],variability2,-0.38,0.28,-1.2,0.038,-0.0094
variability2,spectrallag,-0.0000018,0.0000012,0.14,0.0056,0.016
spectrallag,variability2,-19173,12740,7718,1696,0.016
variability2,[Gamma0],-0.012,0.0097,0.15,0.022,-0.11
[Gamma0],variability2,-0.4,0.33,2.3,0.045,-0.11
variability2,[tburst],-0.0018,0.016,0.14,0.048,-0.05
[tburst],variability2,-0.057,0.8,2.8,0.11,-0.05
variability2,[tpkX],0.079,0.025,-0.021,0.043,0.14
[tpkX],variability2,2.5,0.79,1.4,0.095,0.14
variability2,[tpkOpt],-0.021,0.0071,0.17,0.016,-0.023
[tpkOpt],variability2,-1.8,0.69,2.7,0.078,-0.023
variability2,[FX11hr],0.05,0.011,0.5,0.084,0.15
[FX11hr],variability2,2.6,0.55,-7.8,0.077,0.15
variability2,betaX11hr,0.00073,0.013,0.14,0.02,-0.025
betaX11hr,variability2,0.047,0.58,1.6,0.099,-0.025
variability2,[FOpt11hr],0.01,0.008,0.17,0.038,0.00077
[FOpt11hr],variability2,0.99,0.78,-4.8,0.12,0.00077
variability2,[tradiopk],-0.062,0.017,0.49,0.1,0.068
[tradiopk],variability2,-1.7,0.53,6.1,0.065,0.068
variability2,[Fradiopk],-0.015,0.0049,0.076,0.017,-0.038
[Fradiopk],variability2,-0.58,0.21,-3.4,0.028,-0.038
variability2,[offset],0.057,0.018,0.12,0.0082,0.2
[offset],variability2,6.1,3.2,-0.71,0.55,0.2
variability2,metallicity,0.075,0.053,-0.51,0.44,0.038
metallicity,variability2,0.65,0.48,8.2,0.075,0.038
variability2,Mag,0.0023,0.01,0.19,0.21,-0.059
Mag,variability2,1.9,7.5,-21,1.2,-0.059
variability2,[NH],-0.024,0.018,0.15,0.015,-0.014
[NH],variability2,-0.84,0.65,0.77,0.091,-0.014
variability2,AV,-0.0081,0.013,0.13,0.0075,-0.011
AV,variability2,-0.5,0.77,0.63,0.1,-0.011
variability2,[SFR],-0.013,0.017,0.12,0.017,-0.077
[SFR],variability2,-1.6,2,0.14,0.23,-0.077
variability2,[SSFR],-0.0087,0.0083,0.12,0.0057,-0.031
[SSFR],variability2,-0.38,0.35,0.15,0.044,-0.031
variability2,[Age],0.017,0.0099,0.069,0.026,-0.02
[Age],variability2,1.6,1.1,2.7,0.18,-0.02
variability2,[Mass],-0.0072,0.0058,0.19,0.053,-0.014
[Mass],variability2,-1.2,0.97,9.2,0.12,-0.014
variability2,[T90i],0.029,0.0088,0.087,0.013,0.025
[T90i],variability2,1.2,0.39,1,0.046,0.025
variability2,[T50i],0.025,0.0096,0.1,0.01,0.021
[T50i],variability2,1.3,0.51,0.59,0.06,0.021
variability2,[TR45i],0.0017,0.012,0.12,0.0075,-0.016
[TR45i],variability2,0.069,0.34,0.32,0.041,-0.016
variability2,[Epbandi],0.031,0.02,0.039,0.052,-0.0017
[Epbandi],variability2,0.66,0.44,2.5,0.056,-0.0017
variability2,[Epcpli],-0.019,0.032,0.18,0.085,-0.029
[Epcpli],variability2,-0.63,1.1,2.6,0.15,-0.029
variability2,spectrallagi,-0.000003,0.0000014,0.13,0.0053,0.023
spectrallagi,variability2,-13872,6231,4248,800,0.023
variability2,[tbursti],0.0095,0.016,0.11,0.039,-0.043
[tbursti],variability2,0.55,0.89,2.2,0.12,-0.043
variability2,[tpkXi],0.077,0.021,0.0095,0.029,0.13
[tpkXi],variability2,2.5,0.66,1.1,0.077,0.13
variability2,[tpkOpti],-0.024,0.0091,0.17,0.017,-0.02
[tpkOpti],variability2,-1.8,0.78,2.2,0.088,-0.02
variability2,[tradiopki],-0.064,0.017,0.48,0.091,0.1
[tradiopki],variability2,-2.1,0.67,5.8,0.079,0.1
variability3,[Fg],-0.00039,0.00038,0.012,0.00051,-0.011
[Fg],variability3,-2.7,2.6,0.99,0.033,-0.011
variability3,[HR],0.0041,0.0013,0.011,0.00065,0.054
[HR],variability3,11,3.4,0.3,0.048,0.054
variability3,[Eiso],0.0034,0.00056,0.0049,0.00083,0.13
[Eiso],variability3,38,6,0.74,0.05,0.13
variability3,[Lpk],0.0032,0.00044,0.007,0.00044,0.16
[Lpk],variability3,45,5.8,0.01,0.048,0.16
variability3,[Fpk1],0.00052,0.00035,0.012,0.00023,-0.0097
[Fpk1],variability3,3.2,2.2,0.0069,0.028,-0.0097
variability3,[Fpk2],0.0013,0.0019,0.015,0.00033,-0.013
[Fpk2],variability3,2.8,4.8,0.06,0.064,-0.013
variability3,[Fpk3],0.00072,0.0018,0.015,0.00025,-0.017
[Fpk3],variability3,1.2,4.7,0.0056,0.057,-0.017
variability3,[Fpk4],0.00031,0.0017,0.015,0.00026,-0.022
[Fpk4],variability3,0.098,4.3,-0.08,0.052,-0.022
variability3,[Ppk1],0.0014,0.0024,0.014,0.0021,-0.02
[Ppk1],variability3,1.9,3.4,0.87,0.052,-0.02
variability3,[Ppk2],0.00079,0.002,0.015,0.0017,-0.023
[Ppk2],variability3,1.1,2.9,0.81,0.043,-0.023
variability3,[Ppk3],-0.00015,0.0019,0.015,0.0014,-0.026
[Ppk3],variability3,-0.45,2.7,0.72,0.038,-0.026
variability3,[Ppk4],0.0016,0.00066,0.0055,0.00094,0.0049
[Ppk4],variability3,21,9.6,0.52,0.059,0.0049
variability3,alphaband,-0.00047,0.0024,0.012,0.0025,-0.017
alphaband,variability3,-0.61,3.8,1,0.053,-0.017
variability3,betaband,0.0017,0.0016,0.0078,0.0036,0.001
betaband,variability3,9.4,8.6,2.2,0.14,0.001
variability3,[Epband],0.0079,0.0018,-0.0056,0.004,0.091
[Epband],variability3,11,2.2,2.1,0.036,0.091
variability3,alphacpl,0.001,0.00097,0.0096,0.001,-0.036
alphacpl,variability3,6.9,6.6,1,0.1,-0.036
variability3,[Epcpl],0.0038,0.0012,0.0025,0.0027,0.04
[Epcpl],variability3,16,4.3,2,0.062,0.04
variability3,[thetaj],0.00028,0.0014,0.0087,0.0019,-0.027
[thetaj],variability3,0.71,3.4,-1.3,0.031,-0.027
variability3,spectrallag,-0.00000025,0.000000034,0.013,0.00026,0.062
spectrallag,variability3,-282078,41685,6451,483,0.062
variability3,[Gamma0],0.0053,0.0038,-0.0053,0.0094,0.0069
[Gamma0],variability3,33,20,2.1,0.12,0.0069
variability3,[tburst],0.00087,0.00071,0.0028,0.0021,-0.17
[tburst],variability3,28,25,2.8,0.14,-0.17
variability3,[tpkX],0.004,0.0029,0.0042,0.0052,-0.087
[tpkX],variability3,15,10,1.6,0.12,-0.087
variability3,[tpkOpt],-0.0045,0.0014,0.02,0.0033,0.19
[tpkOpt],variability3,-49,15,2.9,0.13,0.19
variability3,[FX11hr],0.0018,0.00073,0.02,0.0053,0.042
[FX11hr],variability3,39,16,-7.7,0.11,0.042
variability3,betaX11hr,-0.0019,0.0012,0.011,0.0017,0.021
betaX11hr,variability3,-21,12,1.6,0.12,0.021
variability3,[FOpt11hr],0.0013,0.00066,0.014,0.003,0.033
[FOpt11hr],variability3,26,14,-4.8,0.14,0.033
variability3,[tradiopk],-0.0047,0.0009,0.038,0.0053,0.069
[tradiopk],variability3,-20,3.6,6.1,0.039,0.069
variability3,[Fradiopk],-0.00045,0.00061,0.0082,0.0021,-0.043
[Fradiopk],variability3,-4.2,5.5,-3.5,0.056,-0.043
variability3,[offset],0.0053,0.0022,0.01,0.00079,0.3
[offset],variability3,73,26,-0.71,0.42,0.3
variability3,metallicity,0.0037,0.0092,-0.023,0.076,-0.11
metallicity,variability3,4.8,23,8.2,0.14,-0.11
variability3,Mag,0.00037,0.0014,0.014,0.029,-0.036
Mag,variability3,68,181,-21,1.5,-0.036
variability3,[NH],-0.00037,0.00097,0.0074,0.00097,-0.053
[NH],variability3,-4.9,13,0.79,0.12,-0.053
variability3,AV,0.00085,0.00077,0.0077,0.00058,-0.0034
AV,variability3,11,9.5,0.47,0.085,-0.0034
variability3,[SFR],-0.0013,0.00087,0.0085,0.00079,-0.17
[SFR],variability3,-73,44,0.91,0.33,-0.17
variability3,[SSFR],-0.0022,0.00084,0.0097,0.0004,0.017
[SSFR],variability3,-24,9.3,0.43,0.093,0.017
variability3,[Age],0.00026,0.0008,0.0092,0.0021,-0.049
[Age],variability3,5.7,14,2.6,0.18,-0.049
variability3,[Mass],-0.00018,0.00057,0.011,0.0052,-0.035
[Mass],variability3,-4.3,15,9.2,0.13,-0.035
variability3,[T90i],-0.00012,0.00052,0.0086,0.0008,-0.021
[T90i],variability3,-1.1,4.8,1.2,0.041,-0.021
variability3,[T50i],-0.00048,0.00067,0.0077,0.00074,-0.027
[T50i],variability3,-6.4,8.5,0.85,0.063,-0.027
variability3,[TR45i],-0.0014,0.0007,0.0089,0.00044,-0.0097
[TR45i],variability3,-6.9,3.5,0.37,0.031,-0.0097
variability3,[Epbandi],0.0047,0.0016,-0.0037,0.0041,0.1
[Epbandi],variability3,18,5.2,2.4,0.061,0.1
variability3,[Epcpli],0.0014,0.0019,0.0054,0.0053,-0.081
[Epcpli],variability3,6.2,9.7,2.6,0.11,-0.081
variability3,spectrallagi,-0.0000002,0.000000053,0.0088,0.00043,0.052
spectrallagi,variability3,-349093,97864,5121,829,0.052
variability3,[tbursti],0.0014,0.00077,0.0022,0.0019,-0.13
[tbursti],variability3,43,26,2.1,0.14,-0.13
variability3,[tpkXi],0.0016,0.0023,0.0091,0.0032,-0.15
[tpkXi],variability3,6,8.2,1.3,0.1,-0.15
variability3,[tpkOpti],-0.0042,0.0016,0.016,0.0029,0.13
[tpkOpti],variability3,-41,15,2.3,0.13,0.13
variability3,[tradiopki],-0.0042,0.00074,0.033,0.0042,0.058
[tradiopki],variability3,-21,4.4,5.7,0.048,0.058
[Fg],[HR],0.14,0.0094,0.45,0.0058,0.0062
[HR],[Fg],0.076,0.0052,0.49,0.0054,0.0062
[Fg],[Eiso],0.55,0.0087,0.4,0.0098,0.49
[Eiso],[Fg],0.86,0.013,-0.061,0.015,0.49
[Fg],[Lpk],0.36,0.011,0.78,0.0082,0.19
[Lpk],[Fg],0.51,0.016,-0.44,0.02,0.19
[Fg],[Fpk1],0.6,0.0095,0.66,0.0043,0.38
[Fpk1],[Fg],0.59,0.0098,-0.45,0.0097,0.38
[Fg],[Fpk2],0.37,0.012,0.45,0.0045,0.089
[Fpk2],[Fg],0.24,0.0076,0.044,0.0076,0.089
[Fg],[Fpk3],0.49,0.012,0.48,0.004,0.14
[Fpk3],[Fg],0.28,0.0068,-0.08,0.0066,0.14
[Fg],[Fpk4],0.71,0.015,0.59,0.0039,0.31
[Fpk4],[Fg],0.39,0.0076,-0.3,0.007,0.31
[Fg],[Ppk1],0.7,0.023,-0.1,0.022,0.22
[Ppk1],[Fg],0.25,0.0057,0.73,0.0055,0.22
[Fg],[Ppk2],0.83,0.026,-0.12,0.022,0.3
[Ppk2],[Fg],0.31,0.0059,0.6,0.0053,0.3
[Fg],[Ppk3],1,0.02,-0.096,0.015,0.48
[Ppk3],[Fg],0.41,0.0067,0.38,0.0056,0.48
[Fg],[Ppk4],0.74,0.02,0.14,0.012,0.32
[Ppk4],[Fg],0.4,0.0092,0.26,0.0062,0.32
[Fg],alphaband,0.15,0.031,0.75,0.026,0.036
alphaband,[Fg],0.11,0.021,0.79,0.029,0.036
[Fg],betaband,-0.025,0.02,0.94,0.051,0.0024
betaband,[Fg],-0.034,0.027,2.5,0.036,0.0024
[Fg],[Epband],0.8,0.022,-0.9,0.049,0.19
[Epband],[Fg],0.23,0.0058,2,0.0072,0.19
[Fg],alphacpl,0.12,0.023,0.32,0.023,0.012
alphacpl,[Fg],0.077,0.016,0.98,0.013,0.012
[Fg],[Epcpl],0.33,0.019,-0.3,0.043,0.056
[Epcpl],[Fg],0.15,0.0087,2.2,0.0074,0.056
[Fg],alphaspl,-0.056,0.024,0.2,0.041,-0.000057
alphaspl,[Fg],-0.018,0.008,1.7,0.0048,-0.000057
[Fg],[thetaj],0.017,0.047,1,0.051,-0.0069
[thetaj],[Fg],0.0045,0.011,-1.1,0.015,-0.0069
[Fg],spectrallag,-0.0000047,0.0000014,0.72,0.01,0.0019
spectrallag,[Fg],-972,271,4811,333,0.0019
[Fg],[Gamma0],0.93,0.037,-1.1,0.081,0.21
[Gamma0],[Fg],0.22,0.01,1.9,0.011,0.21
[Fg],[tburst],0.16,0.012,0.21,0.034,0.015
[tburst],[Fg],0.11,0.0082,2.7,0.006,0.015
[Fg],[tpkX],0.39,0.1,0.3,0.18,0.05
[tpkX],[Fg],0.19,0.048,1.6,0.053,0.05
[Fg],[tpkOpt],-0.37,0.026,1.9,0.066,0.07
[tpkOpt],[Fg],-0.21,0.015,2.7,0.016,0.07
[Fg],[FX11hr],0.47,0.018,4.1,0.14,0.29
[FX11hr],[Fg],0.57,0.021,-7.9,0.019,0.29
[Fg],betaX11hr,-0.48,0.053,1.5,0.091,0.21
betaX11hr,[Fg],-0.35,0.038,2,0.043,0.21
[Fg],[FOpt11hr],0.19,0.023,1.6,0.11,0.07
[FOpt11hr],[Fg],0.28,0.036,-5.1,0.037,0.07
[Fg],[tradiopk],-0.48,0.05,4.1,0.3,0.034
[tradiopk],[Fg],-0.094,0.0098,6.1,0.014,0.034
[Fg],[Fradiopk],0.16,0.035,1.8,0.12,-0.0077
[Fradiopk],[Fg],0.053,0.011,-3.6,0.016,-0.0077
[Fg],[offset],-0.49,0.14,0.61,0.11,0.18
[offset],[Fg],-0.27,0.04,0.68,0.062,0.18
[Fg],metallicity,-0.44,0.16,4.6,1.3,0.021
metallicity,[Fg],-0.059,0.022,8.6,0.021,0.021
[Fg],Mag,-0.003,0.021,0.9,0.44,-0.012
Mag,[Fg],-0.049,0.39,-21,0.45,-0.012
[Fg],[NH],-0.026,0.039,0.85,0.029,-0.0071
[NH],[Fg],-0.014,0.022,0.7,0.03,-0.0071
[Fg],AV,0.0085,0.03,0.76,0.021,-0.0032
AV,[Fg],0.0094,0.031,0.63,0.034,-0.0032
[Fg],[SFR],0.035,0.029,0.76,0.025,-0.01
[SFR],[Fg],0.041,0.034,0.64,0.036,-0.01
[Fg],[SSFR],0.28,0.021,0.85,0.014,0.039
[SSFR],[Fg],0.16,0.012,-0.14,0.014,0.039
[Fg],[Age],-0.042,0.065,0.84,0.18,-0.011
[Age],[Fg],-0.02,0.033,2.7,0.046,-0.011
[Fg],[Mass],-0.19,0.029,2.6,0.27,0.041
[Mass],[Fg],-0.2,0.031,9.8,0.029,0.041
[Fg],[T90i],0.55,0.012,0.11,0.016,0.24
[T90i],[Fg],0.42,0.0094,0.72,0.0087,0.24
[Fg],[T50i],0.51,0.016,0.33,0.014,0.18
[T50i],[Fg],0.35,0.01,0.39,0.0094,0.18
[Fg],[TR45i],0.69,0.015,0.45,0.0097,0.28
[TR45i],[Fg],0.41,0.0068,0.028,0.0059,0.28
[Fg],[Epbandi],0.85,0.057,-1,0.15,0.26
[Epbandi],[Fg],0.29,0.017,2.2,0.026,0.26
[Fg],[Epcpli],0.57,0.053,-1.1,0.14,0.21
[Epcpli],[Fg],0.28,0.023,2.5,0.019,0.21
[Fg],spectrallagi,-0.0000023,0.0000029,0.74,0.014,-0.0063
spectrallagi,[Fg],-90,111,1725,116,-0.0063
[Fg],[tbursti],0.13,0.012,0.39,0.03,0.0085
[tbursti],[Fg],0.11,0.011,2.2,0.0082,0.0085
[Fg],[tpkXi],-0.12,0.17,1.4,0.25,-0.07
[tpkXi],[Fg],-0.045,0.06,1.6,0.087,-0.07
[Fg],[tpkOpti],-0.22,0.025,1.4,0.053,0.018
[tpkOpti],[Fg],-0.13,0.015,2.2,0.016,0.018
[Fg],[tradiopki],-0.29,0.05,2.8,0.28,0.0038
[tradiopki],[Fg],-0.065,0.012,5.6,0.016,0.0038
[HR],[Eiso],0.078,0.0088,0.32,0.011,0.03
[Eiso],[HR],0.36,0.041,0.44,0.017,0.03
[HR],[Lpk],0.064,0.012,0.34,0.0091,0.026
[Lpk],[HR],0.28,0.055,-0.09,0.022,0.026
[HR],[Fpk1],0.33,0.0099,0.48,0.0041,0.26
[Fpk1],[HR],0.6,0.017,-0.34,0.0094,0.26
[HR],[Fpk2],0.39,0.014,0.51,0.0056,0.26
[Fpk2],[HR],0.48,0.014,-0.12,0.0095,0.26
[HR],[Fpk3],0.39,0.012,0.55,0.0045,0.22
[Fpk3],[HR],0.43,0.012,-0.19,0.0078,0.22
[HR],[Fpk4],0.31,0.013,0.6,0.0035,0.14
[Fpk4],[HR],0.33,0.011,-0.3,0.0067,0.14
[HR],[Ppk1],0.1,0.013,0.49,0.013,0.0038
[Ppk1],[HR],0.072,0.0091,0.8,0.0068,0.0038
[HR],[Ppk2],0.042,0.012,0.54,0.011,-0.00037
[Ppk2],[HR],0.03,0.0087,0.72,0.0062,-0.00037
[HR],[Ppk3],-0.09,0.011,0.62,0.0087,0.018
[Ppk3],[HR],-0.072,0.0089,0.61,0.0062,0.018
[HR],[Ppk4],0.063,0.012,0.33,0.0086,0.0043
[Ppk4],[HR],0.067,0.012,0.42,0.005,0.0043
[HR],alphaband,-0.076,0.026,0.61,0.024,0.029
alphaband,[HR],-0.13,0.038,0.95,0.029,0.029
[HR],betaband,-0.11,0.023,0.83,0.058,0.16
betaband,[HR],-0.37,0.055,2.7,0.036,0.16
[HR],[Epband],0.85,0.028,-1.4,0.066,0.51
[Epband],[HR],0.47,0.017,2,0.01,0.51
[HR],alphacpl,-0.24,0.023,0.66,0.025,0.098
alphacpl,[HR],-0.22,0.017,1.1,0.012,0.098
[HR],[Epcpl],0.88,0.03,-1.6,0.071,0.65
[Epcpl],[HR],0.54,0.013,2.1,0.0084,0.65
[HR],alphaspl,-0.97,0.023,2.3,0.039,0.69
alphaspl,[HR],-0.55,0.021,2.1,0.017,0.69
[HR],[thetaj],0.091,0.043,0.43,0.046,-0.0013
[thetaj],[HR],0.086,0.041,-1.2,0.017,-0.0013
[HR],spectrallag,-0.0000017,0.0000015,0.38,0.012,-0.0022
spectrallag,[HR],-852,743,4171,355,-0.0022
[HR],[Gamma0],0.17,0.04,0.07,0.09,-0.0054
[Gamma0],[HR],0.062,0.014,2.1,0.0074,-0.0054
[HR],[tburst],0.047,0.014,0.17,0.04,-0.00027
[tburst],[HR],0.066,0.02,2.8,0.0067,-0.00027
[HR],[tpkX],0.061,0.085,0.33,0.16,-0.037
[tpkX],[HR],0.067,0.095,1.7,0.052,-0.037
[HR],[tpkOpt],-0.18,0.028,0.79,0.068,0.047
[tpkOpt],[HR],-0.3,0.041,2.6,0.016,0.047
[HR],[FX11hr],0.0083,0.017,0.33,0.12,-0.0035
[FX11hr],[HR],0.033,0.069,-7.6,0.022,-0.0035
[HR],betaX11hr,-0.1,0.032,0.53,0.054,0.035
betaX11hr,[HR],-0.22,0.067,1.8,0.036,0.035
[HR],[FOpt11hr],0.0027,0.016,0.32,0.081,-0.0034
[FOpt11hr],[HR],0.015,0.083,-5,0.039,-0.0034
[HR],[tradiopk],-0.049,0.041,0.74,0.24,-0.015
[tradiopk],[HR],-0.041,0.035,6,0.018,-0.015
[HR],[Fradiopk],0.26,0.048,1.4,0.17,0.047
[Fradiopk],[HR],0.22,0.043,-3.7,0.022,0.047
[HR],[offset],0.0069,0.052,0.61,0.032,-0.028
[offset],[HR],0.0087,0.12,0.59,0.085,-0.028
[HR],metallicity,-0.023,0.085,0.64,0.73,-0.015
metallicity,[HR],-0.017,0.055,8.6,0.026,-0.015
[HR],Mag,0.016,0.016,0.61,0.34,0.025
Mag,[HR],0.67,0.65,-21,0.31,0.025
[HR],[NH],-0.018,0.03,0.28,0.025,-0.0078
[NH],[HR],-0.035,0.062,0.71,0.029,-0.0078
[HR],AV,0.036,0.019,0.33,0.015,0.0013
AV,[HR],0.13,0.064,0.6,0.036,0.0013
[HR],[SFR],-0.0012,0.019,0.3,0.019,-0.013
[SFR],[HR],-0.0044,0.11,0.72,0.047,-0.013
[HR],[SSFR],-0.034,0.022,0.43,0.016,-0.0069
[SSFR],[HR],-0.1,0.065,0.023,0.029,-0.0069
[HR],[Age],-0.12,0.034,0.85,0.093,0.062
[Age],[HR],-0.43,0.11,2.9,0.074,0.062
[HR],[Mass],-0.023,0.017,0.61,0.17,-0.0011
[Mass],[HR],-0.097,0.071,9.7,0.036,-0.0011
[HR],[T90i],-0.015,0.011,0.35,0.014,-0.0016
[T90i],[HR],-0.034,0.026,1,0.0088,-0.0016
[HR],[T50i],-0.052,0.016,0.35,0.015,0.0035
[T50i],[HR],-0.11,0.035,0.65,0.012,0.0035
[HR],[TR45i],-0.042,0.017,0.33,0.012,0.0016
[TR45i],[HR],-0.085,0.034,0.33,0.011,0.0016
[HR],[Epbandi],0.39,0.037,-0.52,0.098,0.3
[Epbandi],[HR],0.58,0.066,2.4,0.041,0.3
[HR],[Epcpli],0.74,0.054,-1.8,0.14,0.6
[Epcpli],[HR],0.55,0.036,2.6,0.018,0.6
[HR],spectrallagi,-0.000013,0.0000029,0.34,0.015,0.015
spectrallagi,[HR],-1349,292,1784,131,0.015
[HR],[tbursti],0.055,0.018,0.17,0.043,-0.00084
[tbursti],[HR],0.11,0.035,2.3,0.012,-0.00084
[HR],[tpkXi],-0.37,0.11,1.1,0.16,0.11
[tpkXi],[HR],-0.43,0.13,1.7,0.085,0.11
[HR],[tpkOpti],-0.15,0.027,0.66,0.057,0.027
[tpkOpti],[HR],-0.24,0.04,2.1,0.017,0.027
[HR],[tradiopki],0.011,0.042,0.39,0.24,-0.02
[tradiopki],[HR],0.0095,0.04,5.5,0.02,-0.02
[Eiso],[Lpk],0.79,0.014,0.66,0.011,0.64
[Lpk],[Eiso],0.78,0.015,-0.54,0.018,0.64
[Eiso],[Fpk1],0.47,0.018,0.55,0.0077,0.12
[Fpk1],[Eiso],0.25,0.0097,-0.21,0.012,0.12
[Eiso],[Fpk2],0.72,0.066,0.28,0.031,0.14
[Fpk2],[Eiso],0.19,0.016,0.31,0.024,0.14
[Eiso],[Fpk3],0.57,0.042,0.65,0.02,0.11
[Fpk3],[Eiso],0.21,0.015,0.19,0.023,0.11
[Eiso],[Fpk4],0.75,0.035,0.67,0.015,0.2
[Fpk4],[Eiso],0.27,0.013,0.004,0.019,0.2
[Eiso],[Ppk1],1.1,0.047,-0.7,0.053,0.17
[Ppk1],[Eiso],0.16,0.0065,0.97,0.0087,0.17
[Eiso],[Ppk2],0.79,0.026,0.011,0.031,0.11
[Ppk2],[Eiso],0.15,0.0055,0.9,0.0069,0.11
[Eiso],[Ppk3],0.94,0.02,-0.049,0.023,0.18
[Ppk3],[Eiso],0.2,0.0048,0.75,0.0055,0.18
[Eiso],[Ppk4],0.47,0.032,0.16,0.022,0.077
[Ppk4],[Eiso],0.15,0.0077,0.49,0.0065,0.077
[Eiso],alphaband,-0.41,0.16,1.4,0.17,0.043
alphaband,[Eiso],-0.067,0.025,1.1,0.04,0.043
[Eiso],betaband,-0.072,0.091,1.1,0.21,-0.0046
betaband,[Eiso],-0.087,0.094,2.4,0.14,-0.0046
[Eiso],[Epband],1,0.057,-1.3,0.12,0.26
[Epband],[Eiso],0.24,0.011,1.9,0.017,0.26
[Eiso],alphacpl,0.27,0.073,0.0042,0.081,0.024
alphacpl,[Eiso],0.089,0.028,1.1,0.028,0.024
[Eiso],[Epcpl],0.32,0.081,-0.37,0.17,0.027
[Epcpl],[Eiso],0.067,0.017,2.1,0.016,0.027
[Eiso],alphaspl,-0.41,0.094,0.85,0.16,0.03
alphaspl,[Eiso],-0.072,0.016,1.8,0.015,0.03
[Eiso],[thetaj],-0.64,0.053,-0.039,0.061,0.063
[thetaj],[Eiso],-0.1,0.0079,-1.1,0.0095,0.063
[Eiso],spectrallag,-0.000017,0.0000034,0.55,0.015,0.016
spectrallag,[Eiso],-1139,170,3655,285,0.016
[Eiso],[Gamma0],1.6,0.041,-2.7,0.093,0.58
[Gamma0],[Eiso],0.35,0.014,1.9,0.018,0.58
[Eiso],[tburst],0.11,0.015,0.34,0.044,-0.000069
[tburst],[Eiso],0.051,0.0064,2.8,0.0073,-0.000069
[Eiso],[tpkX],0.35,0.23,0.21,0.42,-0.039
[tpkX],[Eiso],0.087,0.054,1.8,0.065,-0.039
[Eiso],[tpkOpt],-0.36,0.02,1.8,0.052,0.074
[tpkOpt],[Eiso],-0.23,0.014,2.7,0.015,0.074
[Eiso],[FX11hr],0.59,0.03,4.8,0.22,0.19
[FX11hr],[Eiso],0.32,0.015,-7.7,0.016,0.19
[Eiso],betaX11hr,-0.6,0.075,1.3,0.13,0.13
betaX11hr,[Eiso],-0.2,0.034,1.7,0.034,0.13
[Eiso],[FOpt11hr],0.16,0.044,1.3,0.22,0.023
[FOpt11hr],[Eiso],0.11,0.031,-5,0.037,0.023
[Eiso],[tradiopk],-0.45,0.054,3.6,0.32,0.014
[tradiopk],[Eiso],-0.064,0.0073,6,0.0096,0.014
[Eiso],[Fradiopk],-0.57,0.054,-1.1,0.19,0.042
[Fradiopk],[Eiso],-0.097,0.0083,-3.4,0.012,0.042
[Eiso],[offset],-0.81,0.2,0.016,0.16,0.3
[offset],[Eiso],-0.3,0.026,0.46,0.061,0.3
[Eiso],metallicity,-0.23,0.21,1.8,1.8,-0.0074
metallicity,[Eiso],-0.016,0.015,8.5,0.018,-0.0074
[Eiso],Mag,-0.082,0.027,-0.8,0.57,0.2
Mag,[Eiso],-0.88,0.3,-20,0.36,0.2
[Eiso],[NH],0.19,0.049,0.62,0.036,0.0099
[NH],[Eiso],0.084,0.022,0.65,0.026,0.0099
[Eiso],AV,-0.15,0.039,0.7,0.025,0.02
AV,[Eiso],-0.11,0.024,0.72,0.029,0.02
[Eiso],[SFR],0.57,0.035,-0.15,0.032,0.2
[SFR],[Eiso],0.36,0.024,0.51,0.028,0.2
[Eiso],[SSFR],0.48,0.025,0.23,0.01,0.06
[SSFR],[Eiso],0.14,0.0069,-0.037,0.0076,0.06
[Eiso],[Age],-0.49,0.091,1.3,0.25,0.079
[Age],[Eiso],-0.15,0.025,2.7,0.037,0.079
[Eiso],[Mass],0.083,0.037,-0.48,0.36,-0.002
[Mass],[Eiso],0.046,0.02,9.6,0.024,-0.002
[Eiso],[T90i],0.52,0.011,-0.012,0.014,0.12
[T90i],[Eiso],0.24,0.0051,0.88,0.0052,0.12
[Eiso],[T50i],0.45,0.013,0.26,0.011,0.078
[T50i],[Eiso],0.18,0.0051,0.53,0.0061,0.078
[Eiso],[TR45i],0.69,0.013,0.36,0.0094,0.17
[TR45i],[Eiso],0.24,0.0047,0.16,0.004,0.17
[Eiso],[Epbandi],1.2,0.052,-2.2,0.13,0.45
[Epbandi],[Eiso],0.35,0.011,2.3,0.018,0.45
[Eiso],[Epcpli],0.85,0.076,-1.9,0.19,0.22
[Epcpli],[Eiso],0.19,0.016,2.5,0.016,0.22
[Eiso],spectrallagi,-0.000059,0.0000045,0.6,0.015,0.07
spectrallagi,[Eiso],-1221,139,2055,142,0.07
[Eiso],[tbursti],-0.11,0.013,0.91,0.034,0.0012
[tbursti],[Eiso],-0.059,0.007,2.4,0.0078,0.0012
[Eiso],[tpkXi],-0.02,0.18,0.88,0.27,-0.077
[tpkXi],[Eiso],-0.0053,0.044,1.5,0.056,-0.077
[Eiso],[tpkOpti],-0.47,0.02,1.9,0.043,0.14
[tpkOpti],[Eiso],-0.31,0.015,2.3,0.016,0.14
[Eiso],[tradiopki],-1.1,0.052,6.8,0.29,0.17
[tradiopki],[Eiso],-0.17,0.0074,5.7,0.0099,0.17
[Lpk],[Fpk1],0.57,0.022,-0.01,0.011,0.21
[Fpk1],[Lpk],0.35,0.014,-0.083,0.01,0.21
[Lpk],[Fpk2],0.78,0.066,-0.29,0.035,0.22
[Fpk2],[Lpk],0.26,0.021,0.33,0.02,0.22
[Lpk],[Fpk3],0.66,0.042,-0.044,0.025,0.18
[Fpk3],[Lpk],0.28,0.017,0.23,0.016,0.18
[Lpk],[Fpk4],0.68,0.034,0.018,0.019,0.21
[Fpk4],[Lpk],0.31,0.015,0.14,0.013,0.21
[Lpk],[Ppk1],0.94,0.049,-1,0.061,0.2
[Ppk1],[Lpk],0.22,0.01,1.1,0.0093,0.2
[Lpk],[Ppk2],0.73,0.036,-0.61,0.046,0.15
[Ppk2],[Lpk],0.22,0.01,0.99,0.0065,0.15
[Lpk],[Ppk3],0.74,0.03,-0.55,0.039,0.17
[Ppk3],[Lpk],0.24,0.0091,0.9,0.0051,0.17
[Lpk],[Ppk4],0.62,0.038,-0.49,0.03,0.15
[Ppk4],[Lpk],0.23,0.01,0.58,0.0083,0.15
[Lpk],alphaband,-0.55,0.14,0.77,0.15,0.087
alphaband,[Lpk],-0.1,0.021,1,0.023,0.087
[Lpk],betaband,0.015,0.1,0.2,0.24,-0.0061
betaband,[Lpk],-0.007,0.071,2.3,0.073,-0.0061
[Lpk],[Epband],1,0.061,-2,0.13,0.25
[Epband],[Lpk],0.23,0.012,2.1,0.012,0.25
[Lpk],alphacpl,-0.098,0.13,-0.18,0.15,-0.0019
alphacpl,[Lpk],-0.025,0.033,1.2,0.026,-0.0019
[Lpk],[Epcpl],0.068,0.1,-0.44,0.21,-0.003
[Epcpl],[Lpk],0.013,0.02,2.1,0.018,-0.003
[Lpk],alphaspl,-0.15,0.19,0.091,0.34,-0.019
alphaspl,[Lpk],-0.031,0.039,1.8,0.019,-0.019
[Lpk],[thetaj],-0.93,0.081,-1,0.094,0.11
[thetaj],[Lpk],-0.12,0.01,-1.1,0.0087,0.11
[Lpk],spectrallag,-0.000031,0.0000043,0.094,0.02,0.082
spectrallag,[Lpk],-2492,293,3086,302,0.082
[Lpk],[Gamma0],2.3,0.059,-5,0.14,0.66
[Gamma0],[Lpk],0.29,0.011,2.2,0.01,0.66
[Lpk],[tburst],-0.16,0.026,0.39,0.073,0.0073
[tburst],[Lpk],-0.087,0.014,2.8,0.0061,0.0073
[Lpk],[tpkX],0.12,0.31,0.15,0.58,-0.12
[tpkX],[Lpk],0.031,0.079,1.8,0.066,-0.12
[Lpk],[tpkOpt],-0.74,0.04,1.9,0.092,0.26
[tpkOpt],[Lpk],-0.35,0.017,2.5,0.0098,0.26
[Lpk],[FX11hr],0.4,0.032,2.8,0.23,0.091
[FX11hr],[Lpk],0.25,0.019,-7.5,0.015,0.091
[Lpk],betaX11hr,-0.43,0.079,0.66,0.12,0.092
betaX11hr,[Lpk],-0.2,0.036,1.5,0.028,0.092
[Lpk],[FOpt11hr],-0.052,0.044,-0.34,0.22,-0.0025
[FOpt11hr],[Lpk],-0.039,0.034,-4.9,0.036,-0.0025
[Lpk],[tradiopk],-0.41,0.079,2.6,0.48,-0.002
[tradiopk],[Lpk],-0.039,0.0075,6,0.0073,-0.002
[Lpk],[Fradiopk],-0.93,0.066,-3.2,0.23,0.1
[Fradiopk],[Lpk],-0.12,0.01,-3.5,0.0095,0.1
[Lpk],[offset],-0.68,0.24,-0.047,0.15,0.22
[offset],[Lpk],-0.26,0.029,0.4,0.057,0.22
[Lpk],metallicity,-0.13,0.22,0.25,1.9,-0.014
metallicity,[Lpk],-0.0083,0.015,8.5,0.023,-0.014
[Lpk],Mag,-0.12,0.037,-2.6,0.77,0.26
Mag,[Lpk],-0.79,0.23,-21,0.27,0.26
[Lpk],[NH],0.13,0.066,-0.077,0.047,-0.0006
[NH],[Lpk],0.042,0.022,0.72,0.021,-0.0006
[Lpk],AV,-0.23,0.045,0.069,0.029,0.036
AV,[Lpk],-0.12,0.024,0.58,0.028,0.036
[Lpk],[SFR],0.55,0.046,-1.1,0.044,0.2
[SFR],[Lpk],0.36,0.029,0.9,0.043,0.2
[Lpk],[SSFR],0.22,0.025,-0.4,0.015,0.0046
[SSFR],[Lpk],0.072,0.0081,0.066,0.0082,0.0046
[Lpk],[Age],-0.57,0.12,0.91,0.32,0.11
[Age],[Lpk],-0.17,0.032,2.5,0.049,0.11
[Lpk],[Mass],0.18,0.044,-2,0.42,0.014
[Mass],[Lpk],0.12,0.028,9.6,0.033,0.014
[Lpk],[T90i],-0.019,0.017,-0.054,0.02,-0.0028
[T90i],[Lpk],-0.0086,0.0074,1.1,0.0036,-0.0028
[Lpk],[T50i],-0.12,0.022,-0.032,0.018,0.0022
[T50i],[Lpk],-0.048,0.0089,0.65,0.0046,0.0022
[Lpk],[TR45i],-0.094,0.022,-0.014,0.014,0.00018
[TR45i],[Lpk],-0.035,0.0084,0.33,0.0019,0.00018
[Lpk],[Epbandi],1.2,0.055,-2.9,0.14,0.42
[Epbandi],[Lpk],0.32,0.013,2.5,0.012,0.42
[Lpk],[Epcpli],0.69,0.11,-2.1,0.27,0.16
[Epcpli],[Lpk],0.15,0.02,2.6,0.018,0.16
[Lpk],spectrallagi,-0.000076,0.0000051,0.13,0.02,0.17
spectrallagi,[Lpk],-2144,224,1559,122,0.17
[Lpk],[tbursti],-0.37,0.025,0.78,0.058,0.073
[tbursti],[Lpk],-0.21,0.014,2.3,0.0067,0.073
[Lpk],[tpkXi],-0.046,0.3,0.44,0.45,-0.12
[tpkXi],[Lpk],-0.0082,0.066,1.5,0.054,-0.12
[Lpk],[tpkOpti],-0.87,0.036,1.8,0.069,0.4
[tpkOpti],[Lpk],-0.44,0.017,2.1,0.011,0.4
[Lpk],[tradiopki],-1.1,0.071,6.1,0.4,0.13
[tradiopki],[Lpk],-0.13,0.01,5.6,0.0081,0.13
[Fpk1],[Fpk2],0.87,0.026,-0.2,0.015,0.78
[Fpk2],[Fpk1],0.75,0.023,0.26,0.011,0.78
[Fpk1],[Fpk3],0.9,0.024,-0.12,0.012,0.81
[Fpk3],[Fpk1],0.77,0.022,0.16,0.0096,0.81
[Fpk1],[Fpk4],0.93,0.028,0.028,0.0095,0.78
[Fpk4],[Fpk1],0.73,0.021,-0.0037,0.0088,0.78
[Fpk1],[Ppk1],1.1,0.037,-1,0.042,0.64
[Ppk1],[Fpk1],0.52,0.016,0.96,0.007,0.64
[Fpk1],[Ppk2],1.1,0.029,-0.9,0.032,0.64
[Ppk2],[Fpk1],0.55,0.016,0.88,0.0061,0.64
[Fpk1],[Ppk3],0.95,0.025,-0.66,0.024,0.51
[Ppk3],[Fpk1],0.5,0.014,0.73,0.0053,0.51
[Fpk1],[Ppk4],1,0.024,-0.74,0.015,0.64
[Ppk4],[Fpk1],0.58,0.01,0.62,0.0056,0.64
[Fpk1],alphaband,-0.025,0.059,0.25,0.056,-0.0011
alphaband,[Fpk1],-0.01,0.022,0.92,0.017,-0.0011
[Fpk1],betaband,0.053,0.039,0.093,0.096,0.0061
betaband,[Fpk1],0.057,0.043,2.4,0.032,0.0061
[Fpk1],[Epband],0.86,0.036,-1.7,0.08,0.3
[Epband],[Fpk1],0.31,0.015,2.1,0.008,0.3
[Fpk1],alphacpl,-0.12,0.035,-0.11,0.038,0.016
alphacpl,[Fpk1],-0.075,0.019,1,0.0095,0.016
[Fpk1],[Epcpl],0.73,0.035,-1.9,0.077,0.33
[Epcpl],[Fpk1],0.31,0.012,2.3,0.0067,0.33
[Fpk1],alphaspl,-0.75,0.046,1.1,0.083,0.3
alphaspl,[Fpk1],-0.29,0.021,1.7,0.0071,0.3
[Fpk1],[thetaj],0.021,0.047,0.059,0.053,-0.0066
[thetaj],[Fpk1],0.0054,0.012,-1.1,0.0086,-0.0066
[Fpk1],spectrallag,-0.000012,0.0000018,0.0019,0.014,0.042
spectrallag,[Fpk1],-2929,387,3817,240,0.042
[Fpk1],[Gamma0],0.76,0.052,-1.6,0.12,0.13
[Gamma0],[Fpk1],0.19,0.014,2.2,0.0069,0.13
[Fpk1],[tburst],-0.061,0.019,-0.15,0.052,-0.00085
[tburst],[Fpk1],-0.041,0.013,2.7,0.0058,-0.00085
[Fpk1],[tpkX],-0.026,0.11,0.2,0.2,-0.034
[tpkX],[Fpk1],-0.01,0.045,1.7,0.032,-0.034
[Fpk1],[tpkOpt],-0.51,0.03,1.2,0.073,0.15
[tpkOpt],[Fpk1],-0.31,0.019,2.5,0.0075,0.15
[Fpk1],[FX11hr],0.32,0.021,2.1,0.16,0.13
[FX11hr],[Fpk1],0.38,0.023,-7.5,0.014,0.13
[Fpk1],betaX11hr,-0.46,0.058,0.75,0.095,0.21
betaX11hr,[Fpk1],-0.34,0.031,1.7,0.025,0.21
[Fpk1],[FOpt11hr],0.094,0.024,0.24,0.12,0.015
[FOpt11hr],[Fpk1],0.14,0.037,-4.9,0.028,0.015
[Fpk1],[tradiopk],-0.37,0.057,2.5,0.34,0.014
[tradiopk],[Fpk1],-0.075,0.011,6,0.0074,0.014
[Fpk1],[Fradiopk],0.26,0.045,1.1,0.16,0.0045
[Fradiopk],[Fpk1],0.069,0.012,-3.5,0.0082,0.0045
[Fpk1],[offset],-0.19,0.12,0.45,0.082,0.039
[offset],[Fpk1],-0.13,0.062,0.64,0.069,0.039
[Fpk1],metallicity,-0.11,0.15,1.1,1.3,-0.012
metallicity,[Fpk1],-0.014,0.019,8.5,0.018,-0.012
[Fpk1],Mag,-0.0036,0.026,-0.21,0.55,-0.012
Mag,[Fpk1],-0.035,0.31,-21,0.24,-0.012
[Fpk1],[NH],-0.26,0.052,0.14,0.041,0.044
[NH],[Fpk1],-0.14,0.024,0.69,0.02,0.044
[Fpk1],AV,0.053,0.03,-0.1,0.022,-0.0003
AV,[Fpk1],0.058,0.034,0.64,0.026,-0.0003
[Fpk1],[SFR],-0.1,0.03,0.058,0.028,0.0039
[SFR],[Fpk1],-0.11,0.033,0.68,0.028,0.0039
[Fpk1],[SSFR],0.045,0.022,0.16,0.016,-0.0077
[SSFR],[Fpk1],0.029,0.014,-0.0018,0.0075,-0.0077
[Fpk1],[Age],-0.14,0.062,0.55,0.17,0.0097
[Age],[Fpk1],-0.096,0.041,2.7,0.039,0.0097
[Fpk1],[Mass],-0.1,0.024,1,0.23,0.012
[Mass],[Fpk1],-0.13,0.03,9.6,0.024,0.012
[Fpk1],[T90i],0.015,0.015,-0.14,0.018,-0.0019
[T90i],[Fpk1],0.013,0.012,1,0.0035,-0.0019
[Fpk1],[T50i],0.0017,0.021,-0.16,0.019,-0.003
[T50i],[Fpk1],0.0014,0.017,0.64,0.0045,-0.003
[Fpk1],[TR45i],-0.08,0.021,-0.14,0.013,0.0027
[TR45i],[Fpk1],-0.053,0.014,0.28,0.0027,0.0027
[Fpk1],[Epbandi],0.51,0.038,-1.1,0.1,0.13
[Epbandi],[Fpk1],0.25,0.017,2.5,0.012,0.13
[Fpk1],[Epcpli],0.41,0.053,-1.3,0.13,0.12
[Epcpli],[Fpk1],0.19,0.022,2.6,0.014,0.12
[Fpk1],spectrallagi,-0.000024,0.0000031,0.052,0.016,0.023
spectrallagi,[Fpk1],-1105,137,1656,95,0.023
[Fpk1],[tbursti],0.051,0.019,-0.35,0.045,-0.0035
[tbursti],[Fpk1],0.038,0.015,2.3,0.0069,-0.0035
[Fpk1],[tpkXi],-0.24,0.19,0.69,0.28,-0.05
[tpkXi],[Fpk1],-0.069,0.055,1.5,0.044,-0.05
[Fpk1],[tpkOpti],-0.34,0.029,0.62,0.06,0.068
[tpkOpti],[Fpk1],-0.23,0.019,2,0.0072,0.068
[Fpk1],[tradiopki],-0.12,0.053,0.87,0.29,-0.013
[tradiopki],[Fpk1],-0.03,0.013,5.6,0.0077,-0.013
[Fpk2],[Fpk3],0.89,0.014,0.1,0.0065,0.97
[Fpk3],[Fpk2],0.79,0.021,-0.065,0.0073,0.97
[Fpk2],[Fpk4],0.84,0.017,0.24,0.0052,0.82
[Fpk4],[Fpk2],0.71,0.019,-0.22,0.0067,0.82
[Fpk2],[Ppk1],0.92,0.022,-0.62,0.022,0.62
[Ppk1],[Fpk2],0.52,0.011,0.77,0.0054,0.62
[Fpk2],[Ppk2],0.85,0.024,-0.48,0.021,0.52
[Ppk2],[Fpk2],0.5,0.01,0.67,0.0049,0.52
[Fpk2],[Ppk3],0.65,0.016,-0.22,0.013,0.3
[Ppk3],[Fpk2],0.42,0.011,0.52,0.0043,0.3
[Fpk2],[Ppk4],0.82,0.04,-0.26,0.038,0.61
[Ppk4],[Fpk2],0.63,0.03,0.47,0.016,0.61
[Fpk2],alphaband,0.078,0.035,0.14,0.032,0.0098
alphaband,[Fpk2],0.071,0.032,0.87,0.018,0.0098
[Fpk2],betaband,-0.1,0.027,0.47,0.068,0.067
betaband,[Fpk2],-0.16,0.04,2.5,0.024,0.067
[Fpk2],[Epband],0.88,0.029,-1.7,0.065,0.33
[Epband],[Fpk2],0.28,0.012,2.2,0.0049,0.33
[Fpk2],alphacpl,-0.075,0.026,0.042,0.027,0.0077
alphacpl,[Fpk2],-0.062,0.02,0.97,0.0098,0.0077
[Fpk2],[Epcpl],0.58,0.032,-1.4,0.075,0.29
[Epcpl],[Fpk2],0.34,0.023,2.3,0.0059,0.29
[Fpk2],alphaspl,-0.46,0.036,1.1,0.063,0.21
alphaspl,[Fpk2],-0.3,0.027,1.8,0.013,0.21
[Fpk2],[thetaj],-0.29,0.13,0.41,0.13,0.012
[thetaj],[Fpk2],-0.086,0.04,-0.85,0.042,0.012
[Fpk2],spectrallag,-0.000018,0.0000048,0.34,0.027,0.03
spectrallag,[Fpk2],-1696,440,2682,292,0.03
[Fpk2],[Gamma0],0.45,0.071,-0.46,0.16,0.04
[Gamma0],[Fpk2],0.13,0.023,2.1,0.013,0.04
[Fpk2],[tburst],0.086,0.03,-0.022,0.086,-0.00028
[tburst],[Fpk2],0.11,0.043,2.7,0.0087,-0.00028
[Fpk2],[tpkX],0.77,0.16,-0.8,0.25,0.31
[tpkX],[Fpk2],0.41,0.082,1.4,0.052,0.31
[Fpk2],[tpkOpt],-0.47,0.066,1.6,0.15,0.083
[tpkOpt],[Fpk2],-0.22,0.037,2.4,0.023,0.083
[Fpk2],[FX11hr],0.33,0.045,2.8,0.33,0.33
[FX11hr],[Fpk2],0.93,0.13,-8.1,0.063,0.33
[Fpk2],betaX11hr,-0.041,0.082,0.47,0.13,-0.025
betaX11hr,[Fpk2],-0.046,0.087,1.6,0.071,-0.025
[Fpk2],[FOpt11hr],0.34,0.056,2.1,0.28,0.36
[FOpt11hr],[Fpk2],0.76,0.14,-5.4,0.095,0.36
[Fpk2],[tradiopk],-0.79,0.11,5.4,0.63,0.27
[tradiopk],[Fpk2],-0.37,0.05,6.2,0.048,0.27
[Fpk2],[Fradiopk],0.48,0.13,2.4,0.45,0.072
[Fradiopk],[Fpk2],0.24,0.072,-3.7,0.06,0.072
[Fpk2],[offset],-0.12,0.12,0.44,0.1,0.019
[offset],[Fpk2],-0.15,0.17,0.77,0.13,0.019
[Fpk2],metallicity,0.39,0.29,-2.8,2.5,-0.014
metallicity,[Fpk2],0.051,0.038,8.6,0.039,-0.014
[Fpk2],Mag,0.056,0.05,1.6,1,0.17
Mag,[Fpk2],1.2,1.1,-22,0.73,0.17
[Fpk2],[NH],-0.43,0.079,0.65,0.061,0.17
[NH],[Fpk2],-0.44,0.059,0.87,0.05,0.17
[Fpk2],AV,-0.053,0.039,0.53,0.034,-0.0072
AV,[Fpk2],-0.1,0.075,0.74,0.065,-0.0072
[Fpk2],[SFR],-0.17,0.055,0.69,0.057,0.029
[SFR],[Fpk2],-0.36,0.11,0.86,0.1,0.029
[Fpk2],[SSFR],-0.072,0.044,0.56,0.038,-0.033
[SSFR],[Fpk2],-0.075,0.046,-0.031,0.031,-0.033
[Fpk2],[Age],-0.034,0.081,0.51,0.23,-0.037
[Age],[Fpk2],-0.034,0.094,2.6,0.095,-0.037
[Fpk2],[Mass],-0.12,0.048,1.6,0.47,0.02
[Mass],[Fpk2],-0.21,0.082,9.9,0.054,0.02
[Fpk2],[T90i],0.063,0.027,0.35,0.031,0.0014
[T90i],[Fpk2],0.11,0.048,0.76,0.022,0.0014
[Fpk2],[T50i],0.039,0.031,0.38,0.026,-0.0056
[T50i],[Fpk2],0.056,0.044,0.43,0.02,-0.0056
[Fpk2],[TR45i],0.05,0.038,0.27,0.027,-0.0058
[TR45i],[Fpk2],0.074,0.055,0.17,0.016,-0.0058
[Fpk2],[Epbandi],0.45,0.056,-0.64,0.16,0.14
[Epbandi],[Fpk2],0.32,0.036,2.5,0.028,0.14
[Fpk2],[Epcpli],0.37,0.12,-0.92,0.31,0.16
[Epcpli],[Fpk2],0.27,0.085,2.7,0.033,0.16
[Fpk2],spectrallagi,-0.00002,0.0000056,0.42,0.044,0.015
spectrallagi,[Fpk2],-2348,680,2835,426,0.015
[Fpk2],[tbursti],0.25,0.032,-0.32,0.086,0.082
[tbursti],[Fpk2],0.35,0.068,2.1,0.018,0.082
[Fpk2],[tpkXi],1.3,0.44,-1.1,0.57,0.51
[tpkXi],[Fpk2],0.41,0.17,1.1,0.11,0.51
[Fpk2],[tpkOpti],-0.21,0.071,0.89,0.13,-0.014
[tpkOpti],[Fpk2],-0.1,0.036,1.9,0.021,-0.014
[Fpk2],[tradiopki],-0.46,0.16,3.3,0.85,0.021
[tradiopki],[Fpk2],-0.18,0.05,5.6,0.041,0.021
[Fpk3],[Fpk4],0.86,0.016,0.15,0.0046,0.91
[Fpk4],[Fpk3],0.82,0.012,-0.16,0.0053,0.91
[Fpk3],[Ppk1],0.9,0.023,-0.7,0.022,0.65
[Ppk1],[Fpk3],0.57,0.01,0.81,0.0047,0.65
[Fpk3],[Ppk2],0.89,0.024,-0.61,0.021,0.61
[Ppk2],[Fpk3],0.57,0.0096,0.71,0.0042,0.61
[Fpk3],[Ppk3],0.72,0.014,-0.36,0.011,0.41
[Ppk3],[Fpk3],0.51,0.0088,0.55,0.0037,0.41
[Fpk3],[Ppk4],0.89,0.037,-0.43,0.034,0.67
[Ppk4],[Fpk3],0.69,0.021,0.56,0.011,0.67
[Fpk3],alphaband,0.092,0.03,0.065,0.027,0.015
alphaband,[Fpk3],0.09,0.03,0.87,0.016,0.015
[Fpk3],betaband,-0.091,0.024,0.37,0.061,0.056
betaband,[Fpk3],-0.16,0.039,2.5,0.022,0.056
[Fpk3],[Epband],0.84,0.026,-1.7,0.057,0.3
[Epband],[Fpk3],0.28,0.011,2.2,0.004,0.3
[Fpk3],alphacpl,-0.035,0.022,-0.11,0.023,0.0011
alphacpl,[Fpk3],-0.033,0.02,0.97,0.0089,0.0011
[Fpk3],[Epcpl],0.55,0.029,-1.4,0.067,0.27
[Epcpl],[Fpk3],0.37,0.015,2.4,0.0055,0.27
[Fpk3],alphaspl,-0.37,0.032,0.84,0.057,0.17
alphaspl,[Fpk3],-0.3,0.032,1.7,0.01,0.17
[Fpk3],[thetaj],-0.32,0.13,0.3,0.12,0.018
[thetaj],[Fpk3],-0.092,0.036,-0.86,0.038,0.018
[Fpk3],spectrallag,-0.000018,0.0000042,0.27,0.026,0.037
spectrallag,[Fpk3],-1980,519,2928,314,0.037
[Fpk3],[Gamma0],0.47,0.064,-0.56,0.15,0.044
[Gamma0],[Fpk3],0.13,0.02,2.1,0.01,0.044
[Fpk3],[tburst],0.076,0.027,-0.11,0.077,-0.0039
[tburst],[Fpk3],0.098,0.038,2.7,0.0078,-0.0039
[Fpk3],[tpkX],0.8,0.16,-0.88,0.24,0.32
[tpkX],[Fpk3],0.41,0.078,1.4,0.047,0.32
[Fpk3],[tpkOpt],-0.52,0.054,1.6,0.12,0.11
[tpkOpt],[Fpk3],-0.25,0.031,2.4,0.017,0.11
[Fpk3],[FX11hr],0.56,0.059,4.3,0.41,0.41
[FX11hr],[Fpk3],0.74,0.084,-7.3,0.055,0.41
[Fpk3],betaX11hr,-0.022,0.065,0.48,0.092,-0.039
betaX11hr,[Fpk3],-0.037,0.094,1.4,0.08,-0.039
[Fpk3],[FOpt11hr],0.29,0.066,1.8,0.31,0.25
[FOpt11hr],[Fpk3],0.64,0.14,-5.1,0.098,0.25
[Fpk3],[tradiopk],-0.8,0.093,5.4,0.53,0.25
[tradiopk],[Fpk3],-0.35,0.04,6.2,0.036,0.25
[Fpk3],[Fradiopk],0.56,0.11,2.6,0.38,0.1
[Fradiopk],[Fpk3],0.26,0.059,-3.7,0.048,0.1
[Fpk3],[offset],0.29,0.12,0.41,0.079,0.14
[offset],[Fpk3],0.76,0.34,-0.13,0.28,0.14
[Fpk3],metallicity,0.48,0.3,-3.7,2.6,-0.0057
metallicity,[Fpk3],0.062,0.038,8.6,0.039,-0.0057
[Fpk3],Mag,0.057,0.05,1.5,1.1,0.17
Mag,[Fpk3],1.2,1,-21,0.67,0.17
[Fpk3],[NH],-0.76,0.12,0.87,0.1,0.33
[NH],[Fpk3],-0.43,0.041,0.92,0.045,0.33
[Fpk3],AV,-0.04,0.039,0.42,0.032,-0.012
AV,[Fpk3],-0.068,0.067,0.7,0.058,-0.012
[Fpk3],[SFR],-0.17,0.049,0.62,0.049,0.019
[SFR],[Fpk3],-0.33,0.098,0.82,0.087,0.019
[Fpk3],[SSFR],-0.2,0.04,0.6,0.031,-0.0038
[SSFR],[Fpk3],-0.21,0.036,0.1,0.031,-0.0038
[Fpk3],[Age],0.14,0.092,0.19,0.24,-0.056
[Age],[Fpk3],0.16,0.11,2.5,0.16,-0.056
[Fpk3],[Mass],-0.02,0.058,0.67,0.56,-0.029
[Mass],[Fpk3],-0.03,0.082,9.6,0.068,-0.029
[Fpk3],[T90i],-0.0081,0.027,0.37,0.032,-0.0096
[T90i],[Fpk3],-0.011,0.038,0.98,0.018,-0.0096
[Fpk3],[T50i],-0.072,0.031,0.4,0.024,-0.0024
[T50i],[Fpk3],-0.081,0.034,0.62,0.016,-0.0024
[Fpk3],[TR45i],-0.19,0.034,0.32,0.023,0.017
[TR45i],[Fpk3],-0.16,0.027,0.46,0.0084,0.017
[Fpk3],[Epbandi],0.46,0.051,-0.73,0.14,0.13
[Epbandi],[Fpk3],0.32,0.03,2.5,0.023,0.13
[Fpk3],[Epcpli],0.38,0.086,-0.99,0.22,0.12
[Epcpli],[Fpk3],0.31,0.068,2.7,0.021,0.12
[Fpk3],spectrallagi,-0.000025,0.0000055,0.49,0.031,0.073
spectrallagi,[Fpk3],-4437,875,4647,635,0.073
[Fpk3],[tbursti],0.26,0.027,-0.43,0.07,0.081
[tbursti],[Fpk3],0.36,0.062,2.2,0.014,0.081
[Fpk3],[tpkXi],1.3,0.43,-1.2,0.54,0.5
[tpkXi],[Fpk3],0.41,0.15,1.1,0.097,0.5
[Fpk3],[tpkOpti],-0.26,0.059,0.9,0.11,-0.0027
[tpkOpti],[Fpk3],-0.13,0.03,1.9,0.016,-0.0027
[Fpk3],[tradiopki],-0.42,0.14,3,0.75,-0.0021
[tradiopki],[Fpk3],-0.15,0.044,5.6,0.033,-0.0021
[Fpk4],[Ppk1],0.86,0.022,-0.84,0.021,0.63
[Ppk1],[Fpk4],0.57,0.012,0.91,0.0037,0.63
[Fpk4],[Ppk2],0.9,0.025,-0.78,0.021,0.67
[Ppk2],[Fpk4],0.61,0.012,0.81,0.0034,0.67
[Fpk4],[Ppk3],0.85,0.015,-0.61,0.012,0.61
[Ppk3],[Fpk4],0.63,0.011,0.66,0.0033,0.61
[Fpk4],[Ppk4],0.96,0.04,-0.64,0.034,0.73
[Ppk4],[Fpk4],0.7,0.019,0.67,0.0098,0.73
[Fpk4],alphaband,0.1,0.029,-0.053,0.026,0.021
alphaband,[Fpk4],0.1,0.029,0.88,0.013,0.021
[Fpk4],betaband,-0.081,0.024,0.24,0.061,0.049
betaband,[Fpk4],-0.15,0.043,2.5,0.02,0.049
[Fpk4],[Epband],0.8,0.024,-1.7,0.054,0.28
[Epband],[Fpk4],0.28,0.012,2.2,0.0033,0.28
[Fpk4],alphacpl,0.036,0.024,-0.36,0.024,0.00071
alphacpl,[Fpk4],0.039,0.026,0.99,0.0073,0.00071
[Fpk4],[Epcpl],0.45,0.026,-1.4,0.059,0.2
[Epcpl],[Fpk4],0.33,0.017,2.4,0.0063,0.2
[Fpk4],alphaspl,-0.18,0.033,0.22,0.059,0.055
alphaspl,[Fpk4],-0.15,0.032,1.7,0.0053,0.055
[Fpk4],[thetaj],-0.35,0.13,0.17,0.12,0.027
[thetaj],[Fpk4],-0.098,0.035,-0.87,0.035,0.027
[Fpk4],spectrallag,-0.000014,0.0000034,0.13,0.022,0.02
spectrallag,[Fpk4],-1680,456,2614,292,0.02
[Fpk4],[Gamma0],0.55,0.057,-0.89,0.13,0.065
[Gamma0],[Fpk4],0.15,0.019,2.1,0.0086,0.065
[Fpk4],[tburst],0.071,0.023,-0.23,0.067,-0.0047
[tburst],[Fpk4],0.089,0.032,2.7,0.0099,-0.0047
[Fpk4],[tpkX],0.74,0.16,-0.89,0.25,0.28
[tpkX],[Fpk4],0.4,0.08,1.4,0.045,0.28
[Fpk4],[tpkOpt],-0.54,0.046,1.5,0.1,0.11
[tpkOpt],[Fpk4],-0.25,0.028,2.4,0.014,0.11
[Fpk4],[FX11hr],0.54,0.052,4.1,0.36,0.4
[FX11hr],[Fpk4],0.77,0.079,-7.2,0.045,0.4
[Fpk4],betaX11hr,-0.19,0.069,0.54,0.094,0.034
betaX11hr,[Fpk4],-0.29,0.098,1.5,0.076,0.034
[Fpk4],[FOpt11hr],0.28,0.067,1.7,0.32,0.23
[FOpt11hr],[Fpk4],0.62,0.14,-5,0.087,0.23
[Fpk4],[tradiopk],-0.77,0.085,5.2,0.49,0.22
[tradiopk],[Fpk4],-0.33,0.033,6.1,0.027,0.22
[Fpk4],[Fradiopk],0.6,0.091,2.7,0.32,0.12
[Fradiopk],[Fpk4],0.27,0.053,-3.7,0.04,0.12
[Fpk4],[offset],0.25,0.12,0.22,0.072,0.053
[offset],[Fpk4],0.61,0.3,0.054,0.2,0.053
[Fpk4],metallicity,0.28,0.3,-2,2.6,-0.04
metallicity,[Fpk4],0.034,0.037,8.6,0.037,-0.04
[Fpk4],Mag,0.055,0.049,1.4,1,0.15
Mag,[Fpk4],1.2,1,-21,0.61,0.15
[Fpk4],[NH],-0.77,0.12,0.79,0.1,0.35
[NH],[Fpk4],-0.43,0.037,0.89,0.041,0.35
[Fpk4],AV,-0.049,0.04,0.28,0.03,-0.0098
AV,[Fpk4],-0.079,0.064,0.69,0.051,-0.0098
[Fpk4],[SFR],-0.17,0.046,0.55,0.044,0.013
[SFR],[Fpk4],-0.32,0.091,0.79,0.08,0.013
[Fpk4],[SSFR],-0.091,0.039,0.47,0.027,-0.041
[SSFR],[Fpk4],-0.09,0.036,0.02,0.027,-0.041
[Fpk4],[Age],0.16,0.089,-0.074,0.23,-0.046
[Age],[Fpk4],0.17,0.096,2.5,0.13,-0.046
[Fpk4],[Mass],-0.085,0.058,1.2,0.56,-0.016
[Mass],[Fpk4],-0.12,0.077,9.7,0.06,-0.016
[Fpk4],[T90i],0.1,0.025,0.13,0.028,0.0048
[T90i],[Fpk4],0.14,0.033,0.92,0.014,0.0048
[Fpk4],[T50i],0.0025,0.029,0.23,0.023,-0.01
[T50i],[Fpk4],0.0036,0.032,0.59,0.013,-0.01
[Fpk4],[TR45i],-0.11,0.03,0.16,0.021,-0.0054
[TR45i],[Fpk4],-0.086,0.025,0.43,0.0051,-0.0054
[Fpk4],[Epbandi],0.44,0.046,-0.78,0.13,0.12
[Epbandi],[Fpk4],0.3,0.027,2.6,0.019,0.12
[Fpk4],[Epcpli],0.3,0.072,-0.95,0.19,0.074
[Epcpli],[Fpk4],0.27,0.062,2.7,0.017,0.074
[Fpk4],spectrallagi,-0.000024,0.0000049,0.4,0.026,0.054
spectrallagi,[Fpk4],-4008,759,3978,511,0.054
[Fpk4],[tbursti],0.27,0.023,-0.54,0.059,0.077
[tbursti],[Fpk4],0.35,0.054,2.2,0.016,0.077
[Fpk4],[tpkXi],1.3,0.44,-1.3,0.56,0.46
[tpkXi],[Fpk4],0.38,0.14,1.1,0.083,0.46
[Fpk4],[tpkOpti],-0.27,0.051,0.8,0.094,0.0019
[tpkOpti],[Fpk4],-0.13,0.027,1.9,0.013,0.0019
[Fpk4],[tradiopki],-0.38,0.13,2.7,0.7,-0.016
[tradiopki],[Fpk4],-0.13,0.039,5.6,0.027,-0.016
[Ppk1],[Ppk2],0.86,0.014,0.21,0.013,0.95
[Ppk2],[Ppk1],0.84,0.021,0.035,0.02,0.95
[Ppk1],[Ppk3],0.71,0.015,0.43,0.011,0.74
[Ppk3],[Ppk1],0.81,0.02,-0.1,0.019,0.74
[Ppk1],[Ppk4],0.72,0.022,0.5,0.019,0.81
[Ppk4],[Ppk1],1,0.023,-0.35,0.026,0.81
[Ppk1],alphaband,0.16,0.028,0.81,0.025,0.055
alphaband,[Ppk1],0.17,0.031,0.74,0.036,0.055
[Ppk1],betaband,0.0071,0.019,0.94,0.048,-0.0008
betaband,[Ppk1],0.013,0.035,2.5,0.042,-0.0008
[Ppk1],[Epband],0.29,0.024,0.33,0.053,0.043
[Epband],[Ppk1],0.14,0.013,2.1,0.014,0.043
[Ppk1],alphacpl,0.097,0.018,0.67,0.017,0.029
alphacpl,[Ppk1],0.15,0.029,0.86,0.028,0.029
[Ppk1],[Epcpl],0.14,0.021,0.44,0.051,0.017
[Epcpl],[Ppk1],0.15,0.022,2.2,0.018,0.017
[Ppk1],alphaspl,0.13,0.023,0.52,0.036,0.056
alphaspl,[Ppk1],0.22,0.038,1.5,0.03,0.056
[Ppk1],[thetaj],-0.17,0.075,1.2,0.072,-0.012
[thetaj],[Ppk1],-0.076,0.034,-0.84,0.06,-0.012
[Ppk1],spectrallag,-0.000011,0.0000036,1.1,0.015,0.0084
spectrallag,[Ppk1],-1474,489,3601,670,0.0084
[Ppk1],[Gamma0],0.31,0.046,0.52,0.11,0.025
[Gamma0],[Ppk1],0.14,0.021,2,0.025,0.025
[Ppk1],[tburst],0.097,0.023,0.7,0.062,0.014
[tburst],[Ppk1],0.23,0.065,2.5,0.057,0.014
[Ppk1],[tpkX],0.43,0.14,0.44,0.21,0.11
[tpkX],[Ppk1],0.37,0.11,1.1,0.12,0.11
[Ppk1],[tpkOpt],-0.46,0.033,2.2,0.074,0.17
[tpkOpt],[Ppk1],-0.4,0.033,2.8,0.039,0.17
[Ppk1],[FX11hr],0.32,0.019,3.5,0.14,0.44
[FX11hr],[Ppk1],1.4,0.086,-9.2,0.1,0.44
[Ppk1],betaX11hr,-0.14,0.053,1.3,0.085,0.024
betaX11hr,[Ppk1],-0.27,0.1,1.9,0.14,0.024
[Ppk1],[FOpt11hr],0.28,0.041,2.5,0.21,0.32
[FOpt11hr],[Ppk1],0.88,0.14,-6,0.17,0.32
[Ppk1],[tradiopk],-0.8,0.066,6.1,0.38,0.31
[tradiopk],[Ppk1],-0.43,0.032,6.5,0.047,0.31
[Ppk1],[Fradiopk],0.19,0.073,2,0.26,-0.043
[Fradiopk],[Ppk1],0.11,0.044,-3.7,0.062,-0.043
[Ppk1],[offset],-0.11,0.076,1,0.063,0.054
[offset],[Ppk1],-0.31,0.22,1,0.26,0.054
[Ppk1],metallicity,0.4,0.25,-2.2,2.2,0.0000047
metallicity,[Ppk1],0.069,0.042,8.6,0.063,0.0000047
[Ppk1],Mag,0.048,0.045,2.2,0.96,0.13
Mag,[Ppk1],1.3,1.1,-23,1.5,0.13
[Ppk1],[NH],-0.33,0.046,1.3,0.039,0.14
[NH],[Ppk1],-0.48,0.049,1.3,0.077,0.14
[Ppk1],AV,-0.055,0.028,1.2,0.021,-0.0031
AV,[Ppk1],-0.15,0.075,0.87,0.1,-0.0031
[Ppk1],[SFR],-0.16,0.03,1.4,0.025,0.043
[SFR],[Ppk1],-0.49,0.087,1.2,0.14,0.043
[Ppk1],[SSFR],0.019,0.02,1.2,0.015,-0.032
[SSFR],[Ppk1],0.033,0.036,-0.11,0.047,-0.032
[Ppk1],[Age],0.026,0.042,0.92,0.11,-0.036
[Age],[Ppk1],0.064,0.1,2.5,0.15,-0.036
[Ppk1],[Mass],-0.16,0.026,2.6,0.25,0.068
[Mass],[Ppk1],-0.46,0.073,10,0.085,0.068
[Ppk1],[T90i],0.086,0.011,0.99,0.012,0.02
[T90i],[Ppk1],0.29,0.036,0.49,0.039,0.02
[Ppk1],[T50i],0.076,0.013,1,0.01,0.0091
[T50i],[Ppk1],0.21,0.035,0.24,0.038,0.0091
[Ppk1],[TR45i],0.06,0.014,0.97,0.0097,-0.000063
[TR45i],[Ppk1],0.17,0.04,-0.037,0.039,-0.000063
[Ppk1],[Epbandi],0.17,0.028,0.75,0.076,0.017
[Epbandi],[Ppk1],0.19,0.03,2.5,0.045,0.017
[Ppk1],[Epcpli],0.015,0.062,0.8,0.17,-0.02
[Epcpli],[Ppk1],0.024,0.095,2.7,0.099,-0.02
[Ppk1],spectrallagi,-0.000012,0.0000038,1.1,0.015,-0.011
spectrallagi,[Ppk1],-1929,559,3973,707,-0.011
[Ppk1],[tbursti],0.19,0.024,0.59,0.058,0.068
[tbursti],[Ppk1],0.42,0.084,1.8,0.074,0.068
[Ppk1],[tpkXi],1.1,0.41,-0.22,0.51,0.31
[tpkXi],[Ppk1],0.38,0.15,0.81,0.18,0.31
[Ppk1],[tpkOpti],-0.27,0.037,1.6,0.068,0.033
[tpkOpti],[Ppk1],-0.24,0.034,2.2,0.039,0.033
[Ppk1],[tradiopki],-0.6,0.09,4.7,0.49,0.11
[tradiopki],[Ppk1],-0.27,0.032,5.9,0.046,0.11
[Ppk2],[Ppk3],0.79,0.016,0.29,0.011,0.88
[Ppk3],[Ppk2],0.9,0.02,-0.091,0.017,0.88
[Ppk2],[Ppk4],0.78,0.025,0.36,0.021,0.86
[Ppk4],[Ppk2],1.1,0.019,-0.26,0.019,0.86
[Ppk2],alphaband,0.17,0.031,0.73,0.028,0.066
alphaband,[Ppk2],0.2,0.036,0.72,0.039,0.066
[Ppk2],betaband,0.021,0.019,0.83,0.048,0.00047
betaband,[Ppk2],0.036,0.034,2.5,0.039,0.00047
[Ppk2],[Epband],0.29,0.023,0.25,0.051,0.039
[Epband],[Ppk2],0.14,0.012,2.1,0.012,0.039
[Ppk2],alphacpl,0.14,0.021,0.52,0.02,0.057
alphacpl,[Ppk2],0.23,0.035,0.82,0.03,0.057
[Ppk2],[Epcpl],0.1,0.016,0.42,0.04,0.0066
[Epcpl],[Ppk2],0.12,0.018,2.2,0.014,0.0066
[Ppk2],alphaspl,0.21,0.019,0.22,0.03,0.14
alphaspl,[Ppk2],0.41,0.042,1.4,0.027,0.14
[Ppk2],[thetaj],-0.29,0.098,1,0.088,0.011
[thetaj],[Ppk2],-0.11,0.035,-0.78,0.062,0.011
[Ppk2],spectrallag,-0.000012,0.0000033,1,0.015,0.016
spectrallag,[Ppk2],-1929,541,4353,746,0.016
[Ppk2],[Gamma0],0.3,0.041,0.48,0.095,0.019
[Gamma0],[Ppk2],0.13,0.018,2,0.02,0.019
[Ppk2],[tburst],0.077,0.022,0.67,0.06,0.0022
[tburst],[Ppk2],0.17,0.055,2.5,0.042,0.0022
[Ppk2],[tpkX],0.46,0.13,0.36,0.2,0.12
[tpkX],[Ppk2],0.37,0.1,1.1,0.11,0.12
[Ppk2],[tpkOpt],-0.54,0.024,2.3,0.056,0.22
[tpkOpt],[Ppk2],-0.45,0.026,2.8,0.027,0.22
[Ppk2],[FX11hr],0.48,0.043,4.5,0.3,0.31
[FX11hr],[Ppk2],0.74,0.069,-7.8,0.086,0.31
[Ppk2],betaX11hr,-0.14,0.056,1.3,0.077,0.012
betaX11hr,[Ppk2],-0.3,0.097,1.7,0.14,0.012
[Ppk2],[FOpt11hr],0.21,0.06,2.2,0.28,0.14
[FOpt11hr],[Ppk2],0.55,0.15,-5.4,0.18,0.14
[Ppk2],[tradiopk],-0.83,0.058,6.2,0.34,0.29
[tradiopk],[Ppk2],-0.4,0.026,6.5,0.036,0.29
[Ppk2],[Fradiopk],0.27,0.064,2.3,0.23,-0.026
[Fradiopk],[Ppk2],0.14,0.036,-3.7,0.049,-0.026
[Ppk2],[offset],0.15,0.044,0.97,0.035,-0.0037
[offset],[Ppk2],0.88,0.47,-0.66,0.6,-0.0037
[Ppk2],metallicity,0.4,0.26,-2.3,2.2,-0.016
metallicity,[Ppk2],0.069,0.043,8.6,0.065,-0.016
[Ppk2],Mag,0.053,0.048,2.2,1,0.13
Mag,[Ppk2],1.2,1.1,-22,1.3,0.13
[Ppk2],[NH],-0.66,0.091,1.6,0.088,0.35
[NH],[Ppk2],-0.51,0.04,1.3,0.068,0.35
[Ppk2],AV,-0.038,0.029,1.1,0.02,-0.0099
AV,[Ppk2],-0.1,0.073,0.77,0.095,-0.0099
[Ppk2],[SFR],-0.17,0.028,1.3,0.02,0.04
[SFR],[Ppk2],-0.48,0.075,1.2,0.12,0.04
[Ppk2],[SSFR],-0.11,0.022,1.2,0.01,-0.026
[SSFR],[Ppk2],-0.18,0.03,0.18,0.045,-0.026
[Ppk2],[Age],0.19,0.064,0.61,0.16,-0.0037
[Age],[Ppk2],0.35,0.14,2.2,0.25,-0.0037
[Ppk2],[Mass],-0.11,0.034,2.2,0.33,0.002
[Mass],[Ppk2],-0.24,0.071,9.9,0.1,0.002
[Ppk2],[T90i],0.041,0.01,0.99,0.011,-0.0053
[T90i],[Ppk2],0.095,0.023,0.91,0.027,-0.0053
[Ppk2],[T50i],-0.023,0.013,1,0.0089,-0.0084
[T50i],[Ppk2],-0.045,0.025,0.66,0.029,-0.0084
[Ppk2],[TR45i],-0.12,0.011,1,0.0076,0.0056
[TR45i],[Ppk2],-0.16,0.015,0.59,0.015,0.0056
[Ppk2],[Epbandi],0.16,0.024,0.73,0.064,0.0092
[Epbandi],[Ppk2],0.16,0.025,2.5,0.039,0.0092
[Ppk2],[Epcpli],-0.043,0.029,0.9,0.078,-0.032
[Epcpli],[Ppk2],-0.083,0.055,2.7,0.054,-0.032
[Ppk2],spectrallagi,-0.000019,0.0000038,1.2,0.013,0.029
spectrallagi,[Ppk2],-4179,729,7647,1067,0.029
[Ppk2],[tbursti],0.21,0.021,0.49,0.051,0.074
[tbursti],[Ppk2],0.43,0.08,1.8,0.063,0.074
[Ppk2],[tpkXi],1.2,0.41,-0.29,0.51,0.33
[tpkXi],[Ppk2],0.37,0.14,0.83,0.16,0.33
[Ppk2],[tpkOpti],-0.35,0.028,1.7,0.053,0.067
[tpkOpti],[Ppk2],-0.28,0.025,2.2,0.028,0.067
[Ppk2],[tradiopki],-0.58,0.083,4.5,0.45,0.074
[tradiopki],[Ppk2],-0.23,0.027,5.8,0.037,0.074
[Ppk3],[Ppk4],0.84,0.03,0.18,0.024,0.89
[Ppk4],[Ppk3],1,0.017,-0.079,0.015,0.89
[Ppk3],alphaband,0.18,0.027,0.63,0.025,0.077
alphaband,[Ppk3],0.22,0.034,0.73,0.035,0.077
[Ppk3],betaband,0.03,0.018,0.71,0.045,0.0029
betaband,[Ppk3],0.056,0.033,2.4,0.036,0.0029
[Ppk3],[Epband],0.26,0.021,0.2,0.047,0.032
[Epband],[Ppk3],0.13,0.01,2.1,0.01,0.032
[Ppk3],alphacpl,0.21,0.021,0.27,0.019,0.12
alphacpl,[Ppk3],0.33,0.039,0.81,0.026,0.12
[Ppk3],[Epcpl],-0.0075,0.017,0.49,0.042,0.0021
[Epcpl],[Ppk3],-0.0084,0.02,2.3,0.013,0.0021
[Ppk3],alphaspl,0.4,0.023,-0.37,0.036,0.29
alphaspl,[Ppk3],0.53,0.041,1.5,0.016,0.29
[Ppk3],[thetaj],-0.33,0.1,0.86,0.091,0.022
[thetaj],[Ppk3],-0.11,0.035,-0.78,0.058,0.022
[Ppk3],spectrallag,-0.0000087,0.0000031,0.91,0.014,0.0024
spectrallag,[Ppk3],-1402,530,3635,678,0.0024
[Ppk3],[Gamma0],0.41,0.042,0.11,0.096,0.039
[Gamma0],[Ppk3],0.14,0.016,2,0.016,0.039
[Ppk3],[tburst],0.076,0.019,0.56,0.053,0.0014
[tburst],[Ppk3],0.16,0.045,2.6,0.029,0.0014
[Ppk3],[tpkX],0.4,0.15,0.34,0.23,0.055
[tpkX],[Ppk3],0.3,0.11,1.2,0.1,0.055
[Ppk3],[tpkOpt],-0.55,0.022,2.2,0.051,0.22
[tpkOpt],[Ppk3],-0.44,0.023,2.7,0.022,0.22
[Ppk3],[FX11hr],0.46,0.042,4.3,0.29,0.29
[FX11hr],[Ppk3],0.74,0.068,-7.8,0.079,0.29
[Ppk3],betaX11hr,-0.31,0.085,1.4,0.11,0.17
betaX11hr,[Ppk3],-0.53,0.11,1.9,0.15,0.17
[Ppk3],[FOpt11hr],0.21,0.063,2.1,0.3,0.12
[FOpt11hr],[Ppk3],0.51,0.14,-5.3,0.17,0.12
[Ppk3],[tradiopk],-0.82,0.055,6.1,0.32,0.26
[tradiopk],[Ppk3],-0.37,0.025,6.4,0.032,0.26
[Ppk3],[Fradiopk],0.3,0.058,2.3,0.21,-0.019
[Fradiopk],[Ppk3],0.14,0.032,-3.7,0.043,-0.019
[Ppk3],[offset],0.12,0.044,0.79,0.029,-0.077
[offset],[Ppk3],0.49,0.29,-0.17,0.36,-0.077
[Ppk3],metallicity,0.21,0.27,-0.73,2.4,-0.048
metallicity,[Ppk3],0.031,0.041,8.6,0.059,-0.048
[Ppk3],Mag,0.05,0.049,2.1,1,0.11
Mag,[Ppk3],1.1,1,-22,1.2,0.11
[Ppk3],[NH],-0.68,0.093,1.5,0.091,0.36
[NH],[Ppk3],-0.51,0.038,1.3,0.065,0.36
[Ppk3],AV,-0.05,0.031,0.97,0.021,-0.0065
AV,[Ppk3],-0.12,0.068,0.77,0.079,-0.0065
[Ppk3],[SFR],-0.15,0.028,1.3,0.019,0.016
[SFR],[Ppk3],-0.41,0.072,1.1,0.11,0.016
[Ppk3],[SSFR],-0.0024,0.021,1.1,0.0083,-0.048
[SSFR],[Ppk3],-0.0011,0.029,-0.04,0.042,-0.048
[Ppk3],[Age],0.21,0.068,0.35,0.17,0.0077
[Age],[Ppk3],0.34,0.1,2.2,0.19,0.0077
[Ppk3],[Mass],-0.15,0.039,2.5,0.37,0.024
[Mass],[Ppk3],-0.29,0.065,9.9,0.086,0.024
[Ppk3],[T90i],0.13,0.0086,0.78,0.0095,0.029
[T90i],[Ppk3],0.28,0.018,0.73,0.024,0.029
[Ppk3],[T50i],0.046,0.012,0.89,0.0078,-0.0059
[T50i],[Ppk3],0.084,0.022,0.53,0.025,-0.0059
[Ppk3],[TR45i],-0.043,0.0094,0.87,0.0062,-0.013
[TR45i],[Ppk3],-0.053,0.012,0.48,0.01,-0.013
[Ppk3],[Epbandi],0.14,0.024,0.69,0.064,0.004
[Epbandi],[Ppk3],0.14,0.024,2.5,0.035,0.004
[Ppk3],[Epcpli],-0.13,0.028,0.98,0.076,-0.0055
[Epcpli],[Ppk3],-0.19,0.041,2.8,0.04,-0.0055
[Ppk3],spectrallagi,-0.000018,0.0000035,1.2,0.011,0.023
spectrallagi,[Ppk3],-3856,614,6900,893,0.023
[Ppk3],[tbursti],0.22,0.019,0.38,0.045,0.069
[tbursti],[Ppk3],0.4,0.069,1.9,0.045,0.069
[Ppk3],[tpkXi],1.2,0.42,-0.41,0.52,0.32
[tpkXi],[Ppk3],0.36,0.13,0.87,0.14,0.32
[Ppk3],[tpkOpti],-0.36,0.026,1.6,0.05,0.072
[tpkOpti],[Ppk3],-0.28,0.023,2.2,0.023,0.072
[Ppk3],[tradiopki],-0.55,0.08,4.3,0.43,0.051
[tradiopki],[Ppk3],-0.21,0.026,5.7,0.033,0.051
[Ppk4],alphaband,0.04,0.066,0.81,0.064,-0.0029
alphaband,[Ppk4],0.028,0.038,0.92,0.053,-0.0029
[Ppk4],betaband,0.15,0.12,0.5,0.26,0.086
betaband,[Ppk4],0.12,0.049,2.2,0.075,0.086
[Ppk4],[Epband],0.58,0.041,-0.36,0.083,0.19
[Epband],[Ppk4],0.28,0.03,1.8,0.033,0.19
[Ppk4],alphacpl,-0.0065,0.027,0.45,0.031,-0.0019
alphacpl,[Ppk4],-0.007,0.034,1.1,0.025,-0.0019
[Ppk4],[Epcpl],0.12,0.027,0.17,0.059,0.027
[Epcpl],[Ppk4],0.1,0.023,2.1,0.016,0.027
[Ppk4],alphaspl,-0.07,0.02,0.33,0.035,0.0039
alphaspl,[Ppk4],-0.085,0.025,1.8,0.011,0.0039
[Ppk4],[thetaj],0.096,0.037,0.78,0.044,-0.0043
[thetaj],[Ppk4],0.048,0.018,-1.1,0.017,-0.0043
[Ppk4],spectrallag,-0.000011,0.0000012,0.63,0.011,0.077
spectrallag,[Ppk4],-6017,882,8372,787,0.077
[Ppk4],[Gamma0],0.58,0.05,-0.65,0.11,0.15
[Gamma0],[Ppk4],0.27,0.022,2,0.015,0.15
[Ppk4],[tburst],-0.14,0.015,0.8,0.043,0.026
[tburst],[Ppk4],-0.19,0.018,2.8,0.0068,0.026
[Ppk4],[tpkOpt],-0.45,0.021,1.7,0.051,0.2
[tpkOpt],[Ppk4],-0.45,0.022,2.8,0.014,0.2
[Ppk4],[FX11hr],0.25,0.014,2.4,0.11,0.19
[FX11hr],[Ppk4],0.69,0.058,-8,0.032,0.19
[Ppk4],betaX11hr,-0.32,0.047,1.2,0.087,0.29
betaX11hr,[Ppk4],-0.6,0.088,2.2,0.065,0.29
[Ppk4],[FOpt11hr],0.079,0.017,0.84,0.088,0.026
[FOpt11hr],[Ppk4],0.25,0.059,-5.1,0.042,0.026
[Ppk4],[tradiopk],-0.079,0.054,1.3,0.32,-0.025
[tradiopk],[Ppk4],-0.025,0.017,6,0.018,-0.025
[Ppk4],[Fradiopk],0.24,0.04,1.7,0.15,0.0003
[Fradiopk],[Ppk4],0.1,0.017,-3.7,0.017,0.0003
[Ppk4],[offset],-0.2,0.085,0.77,0.081,0.11
[offset],[Ppk4],-0.43,0.17,1.1,0.15,0.11
[Ppk4],metallicity,-0.11,0.11,1.7,0.96,-0.014
metallicity,[Ppk4],-0.024,0.024,8.6,0.024,-0.014
[Ppk4],Mag,-0.0009,0.021,0.54,0.44,-0.014
Mag,[Ppk4],-0.023,0.44,-21,0.36,-0.014
[Ppk4],[NH],-0.26,0.041,0.76,0.032,0.079
[NH],[Ppk4],-0.26,0.033,0.83,0.034,0.079
[Ppk4],AV,0.052,0.024,0.51,0.017,0.0034
AV,[Ppk4],0.12,0.055,0.56,0.041,0.0034
[Ppk4],[SFR],-0.16,0.022,0.76,0.018,0.045
[SFR],[Ppk4],-0.31,0.044,0.87,0.04,0.045
[Ppk4],[SSFR],0.013,0.013,0.73,0.0091,-0.012
[SSFR],[Ppk4],0.018,0.018,-0.068,0.016,-0.012
[Ppk4],[Age],0.023,0.051,0.64,0.14,-0.019
[Age],[Ppk4],0.028,0.065,2.7,0.065,-0.019
[Ppk4],[Mass],-0.099,0.019,1.6,0.19,0.02
[Mass],[Ppk4],-0.22,0.046,9.8,0.033,0.02
[Ppk4],[T90i],0.011,0.0074,0.52,0.0098,-0.0021
[T90i],[Ppk4],0.017,0.011,1,0.007,-0.0021
[Ppk4],[T50i],0.0062,0.0095,0.57,0.01,-0.0032
[T50i],[Ppk4],0.0087,0.013,0.61,0.0086,-0.0032
[Ppk4],[TR45i],-0.05,0.01,0.51,0.0083,0.00012
[TR45i],[Ppk4],-0.076,0.015,0.31,0.0078,0.00012
[Ppk4],[Epbandi],0.2,0.05,0.39,0.12,0.02
[Epbandi],[Ppk4],0.11,0.033,2.4,0.036,0.02
[Ppk4],[Epcpli],0.0012,0.034,0.48,0.09,-0.0037
[Epcpli],[Ppk4],0.00024,0.033,2.6,0.026,-0.0037
[Ppk4],spectrallagi,-0.0000048,0.000003,0.66,0.015,-0.0065
spectrallagi,[Ppk4],-319,205,1760,161,-0.0065
[Ppk4],[tbursti],-0.057,0.019,0.59,0.046,0.00017
[tbursti],[Ppk4],-0.087,0.028,2.3,0.011,0.00017
[Ppk4],[tpkOpti],-0.28,0.021,1.2,0.041,0.079
[tpkOpti],[Ppk4],-0.32,0.024,2.3,0.015,0.079
[Ppk4],[tradiopki],0.28,0.04,-0.71,0.22,0.0053
[tradiopki],[Ppk4],0.11,0.017,5.4,0.018,0.0053
alphaband,betaband,-0.0086,0.015,0.91,0.041,0.0018
betaband,alphaband,-0.018,0.031,2.5,0.031,0.0018
alphaband,[Epband],-0.051,0.047,1,0.11,0.0013
[Epband],alphaband,-0.021,0.019,2.2,0.017,0.0013
alphaband,[thetaj],0.042,0.07,1.1,0.083,-0.0086
[thetaj],alphaband,0.04,0.063,-1.2,0.068,-0.0086
alphaband,spectrallag,0.0000023,0.000002,1,0.022,-0.0043
spectrallag,alphaband,1209,1045,2011,1092,-0.0043
alphaband,[Gamma0],-0.048,0.098,1.1,0.25,-0.026
[Gamma0],alphaband,-0.038,0.065,2.2,0.069,-0.026
alphaband,[tburst],-0.009,0.036,1,0.12,-0.012
[tburst],alphaband,-0.023,0.08,2.8,0.077,-0.012
alphaband,[tpkX],0.2,0.12,0.76,0.23,0.051
[tpkX],alphaband,0.38,0.21,1.3,0.23,0.051
alphaband,[tpkOpt],0.11,0.059,0.74,0.14,0.015
[tpkOpt],alphaband,0.22,0.13,2.1,0.13,0.015
alphaband,[FX11hr],-0.00092,0.044,0.99,0.31,-0.014
[FX11hr],alphaband,-0.0066,0.16,-7.4,0.16,-0.014
alphaband,betaX11hr,-0.038,0.079,1,0.1,-0.013
betaX11hr,alphaband,-0.07,0.16,1.6,0.16,-0.013
alphaband,[FOpt11hr],0.039,0.031,1.2,0.15,0.0081
[FOpt11hr],alphaband,0.19,0.15,-5,0.16,0.0081
alphaband,[tradiopk],-0.1,0.052,1.6,0.31,-0.0085
[tradiopk],alphaband,-0.13,0.068,6,0.072,-0.0085
alphaband,[Fradiopk],0.13,0.051,1.5,0.18,0.0094
[Fradiopk],alphaband,0.24,0.1,-3.7,0.11,0.0094
alphaband,[offset],-0.15,0.11,1.1,0.059,0.015
[offset],alphaband,-0.5,0.4,0.61,0.4,0.015
alphaband,metallicity,-0.28,0.18,3.5,1.5,0.084
metallicity,alphaband,-0.17,0.11,8.7,0.13,0.084
alphaband,Mag,-0.013,0.031,0.75,0.65,0.0059
Mag,alphaband,-0.49,1.1,-21,1.2,0.0059
alphaband,[NH],0.13,0.093,0.88,0.085,0.031
[NH],alphaband,0.19,0.12,0.5,0.13,0.031
alphaband,AV,0.015,0.022,0.99,0.027,-0.0054
AV,alphaband,0.078,0.11,0.56,0.11,-0.0054
alphaband,[SFR],-0.058,0.045,1.2,0.049,0.0083
[SFR],alphaband,-0.37,0.29,1.1,0.34,0.0083
alphaband,[SSFR],0.044,0.036,1.1,0.03,-0.0042
[SSFR],alphaband,0.19,0.15,-0.15,0.17,-0.0042
alphaband,[Age],-0.06,0.053,1.3,0.16,-0.0035
[Age],alphaband,-0.23,0.2,2.9,0.23,-0.0035
alphaband,[Mass],-0.0022,0.029,1.1,0.28,-0.012
[Mass],alphaband,-0.024,0.21,9.4,0.23,-0.012
alphaband,[T90i],0.072,0.04,0.92,0.058,0.016
[T90i],alphaband,0.15,0.085,0.99,0.085,0.016
alphaband,[T50i],0.1,0.046,0.91,0.048,0.041
[T50i],alphaband,0.26,0.11,0.47,0.11,0.041
alphaband,[TR45i],0.082,0.053,0.98,0.036,0.005
[TR45i],alphaband,0.13,0.081,0.26,0.081,0.005
alphaband,[Epbandi],-0.091,0.047,1.2,0.14,0.03
[Epbandi],alphaband,-0.18,0.096,2.7,0.099,0.03
alphaband,spectrallagi,0.0000084,0.0000025,1,0.031,0.017
spectrallagi,alphaband,2496,854,-415,926,0.017
alphaband,[tbursti],-0.0097,0.044,0.99,0.12,-0.014
[tbursti],alphaband,-0.023,0.09,2.3,0.086,-0.014
alphaband,[tpkXi],0.12,0.11,1,0.18,-0.046
[tpkXi],alphaband,0.31,0.28,1.1,0.33,-0.046
alphaband,[tpkOpti],0.13,0.066,0.74,0.14,0.031
[tpkOpti],alphaband,0.27,0.15,1.7,0.15,0.031
alphaband,[tradiopki],-0.072,0.056,1.4,0.31,-0.018
[tradiopki],alphaband,-0.1,0.085,5.6,0.088,-0.018
betaband,[Epband],-0.14,0.054,2.8,0.12,0.022
[Epband],betaband,-0.028,0.012,2.3,0.029,0.022
betaband,[thetaj],-0.055,0.55,2.3,0.56,-0.012
[thetaj],betaband,-0.0061,0.057,-1.1,0.13,-0.012
betaband,spectrallag,0.0000085,0.0000079,2.4,0.097,0.016
spectrallag,betaband,743,888,1480,2113,0.016
betaband,[Gamma0],0.19,0.18,2,0.42,-0.0023
[Gamma0],betaband,0.077,0.064,2,0.15,-0.0023
betaband,[tburst],-0.11,0.089,2.7,0.3,-0.0041
[tburst],betaband,-0.071,0.053,2.9,0.13,-0.0041
betaband,[tpkX],-0.09,0.24,2.6,0.43,-0.068
[tpkX],betaband,-0.061,0.23,1.9,0.56,-0.068
betaband,[tpkOpt],-0.3,0.28,3,0.74,0.093
[tpkOpt],betaband,-0.2,0.17,2.8,0.4,0.093
betaband,[FX11hr],0.076,0.17,3,1.2,0.076
[FX11hr],betaband,0.058,0.097,-7.5,0.23,0.076
betaband,betaX11hr,-0.031,0.18,2.5,0.23,0.11
betaX11hr,betaband,-0.06,0.11,1.7,0.27,0.11
betaband,[FOpt11hr],-0.08,0.11,2,0.5,-0.0089
[FOpt11hr],betaband,-0.044,0.073,-4.7,0.18,-0.0089
betaband,[tradiopk],0.023,0.1,2.1,0.58,-0.025
[tradiopk],betaband,0.02,0.064,5.9,0.14,-0.025
betaband,[Fradiopk],-0.14,0.097,1.8,0.33,0.0056
[Fradiopk],betaband,-0.14,0.093,-3.1,0.21,0.0056
betaband,[offset],0.41,0.47,2.5,0.34,0.054
[offset],betaband,0.26,0.31,-0.53,0.75,0.054
betaband,metallicity,0.026,0.46,2.2,3.9,-0.03
metallicity,betaband,-0.0084,0.057,8.5,0.13,-0.03
betaband,Mag,0.028,0.066,2.9,1.4,0.17
Mag,betaband,0.45,0.69,-22,1.7,0.17
betaband,[NH],-0.32,0.18,2.7,0.19,0.12
[NH],betaband,-0.13,0.11,1,0.25,0.12
betaband,AV,-0.0024,0.098,2.4,0.1,0.0061
AV,betaband,-0.012,0.08,0.66,0.2,0.0061
betaband,[SFR],-0.18,0.16,2.6,0.27,0.033
[SFR],betaband,-0.16,0.17,1,0.39,0.033
betaband,[SSFR],-0.26,0.21,2.5,0.15,-0.0032
[SSFR],betaband,-0.1,0.084,0.31,0.2,-0.0032
betaband,[Age],-0.049,0.17,2.6,0.53,-0.024
[Age],betaband,-0.029,0.13,2.8,0.32,-0.024
betaband,[Mass],-0.13,0.095,3.6,0.95,0.047
[Mass],betaband,-0.14,0.11,9.7,0.27,0.047
betaband,[T90i],-0.054,0.079,2.4,0.12,0.00046
[T90i],betaband,-0.023,0.034,1.2,0.079,0.00046
betaband,[T50i],-0.087,0.12,2.4,0.12,0.0023
[T50i],betaband,-0.049,0.059,0.84,0.14,0.0023
betaband,[TR45i],-0.11,0.16,2.4,0.12,-0.0083
[TR45i],betaband,-0.023,0.048,0.44,0.11,-0.0083
betaband,[Epbandi],0.037,0.11,2.3,0.27,-0.0024
[Epbandi],betaband,0.017,0.042,2.5,0.1,-0.0024
betaband,spectrallagi,0.000018,0.000016,2.3,0.13,0.033
spectrallagi,betaband,823,998,344,2293,0.033
betaband,[tbursti],-0.031,0.09,2.5,0.26,-0.014
[tbursti],betaband,-0.0059,0.058,2.3,0.14,-0.014
betaband,[tpkXi],-0.011,0.3,2.5,0.4,-0.1
[tpkXi],betaband,-0.0075,0.27,1.4,0.66,-0.1
betaband,[tpkOpti],-0.21,0.29,2.7,0.64,0.039
[tpkOpti],betaband,-0.15,0.17,2.3,0.39,0.039
betaband,[tradiopki],-0.023,0.12,2.4,0.66,-0.029
[tradiopki],betaband,-0.011,0.079,5.6,0.18,-0.029
[Epband],[thetaj],-0.28,0.062,1.8,0.072,0.028
[thetaj],[Epband],-0.16,0.034,-0.8,0.076,0.028
[Epband],spectrallag,-0.0000091,0.0000011,2.2,0.013,0.038
spectrallag,[Epband],-4318,573,12568,1288,0.038
[Epband],[Gamma0],0.32,0.056,1.6,0.12,0.035
[Gamma0],[Epband],0.2,0.026,1.7,0.06,0.035
[Epband],[tburst],0.055,0.017,2,0.05,-0.004
[tburst],[Epband],0.12,0.036,2.5,0.084,-0.004
[Epband],[tpkX],0.18,0.11,1.7,0.21,-0.04
[tpkX],[Epband],0.17,0.1,1.4,0.21,-0.04
[Epband],[tpkOpt],-0.16,0.032,2.6,0.072,0.022
[tpkOpt],[Epband],-0.26,0.053,2.9,0.12,0.022
[Epband],[FX11hr],0.11,0.03,2.9,0.22,0.02
[FX11hr],[Epband],0.25,0.067,-7.9,0.14,0.02
[Epband],betaX11hr,-0.26,0.061,2.6,0.09,0.11
betaX11hr,[Epband],-0.38,0.088,2.3,0.19,0.11
[Epband],[FOpt11hr],0.041,0.03,2.3,0.14,0.0033
[FOpt11hr],[Epband],0.15,0.11,-5.2,0.24,0.0033
[Epband],[tradiopk],-0.062,0.064,2.6,0.37,-0.026
[tradiopk],[Epband],-0.041,0.042,6,0.092,-0.026
[Epband],[Fradiopk],-0.065,0.041,2,0.15,-0.025
[Fradiopk],[Epband],-0.064,0.038,-3.3,0.086,-0.025
[Epband],[offset],0.25,0.2,2.4,0.071,0.027
[offset],[Epband],0.4,0.36,-0.89,0.87,0.027
[Epband],metallicity,0.18,0.18,0.54,1.5,-0.021
metallicity,[Epband],0.065,0.066,8.3,0.13,-0.021
[Epband],Mag,0.0028,0.029,2.2,0.62,-0.033
Mag,[Epband],0.076,0.96,-21,2.1,-0.033
[Epband],[NH],-0.059,0.064,2.3,0.04,-0.019
[NH],[Epband],-0.093,0.1,0.9,0.23,-0.019
[Epband],AV,0.042,0.025,2.2,0.019,-0.00082
AV,[Epband],0.16,0.091,0.3,0.2,-0.00082
[Epband],[SFR],0.061,0.025,2,0.023,-0.018
[SFR],[Epband],0.21,0.097,0.21,0.2,-0.018
[Epband],[SSFR],-0.1,0.026,2.2,0.019,0.002
[SSFR],[Epband],-0.2,0.048,0.49,0.11,0.002
[Epband],[Age],0.013,0.055,2.1,0.16,-0.026
[Age],[Epband],0.018,0.12,2.7,0.25,-0.026
[Epband],[Mass],0.085,0.023,1.4,0.22,0.02
[Mass],[Epband],0.37,0.1,8.6,0.22,0.02
[Epband],[T90i],0.15,0.023,2,0.03,0.025
[T90i],[Epband],0.19,0.03,0.74,0.065,0.025
[Epband],[T50i],-0.014,0.025,2.1,0.023,-0.0071
[T50i],[Epband],-0.016,0.029,0.75,0.062,-0.0071
[Epband],[TR45i],0.19,0.026,2,0.018,0.044
[TR45i],[Epband],0.25,0.033,-0.14,0.069,0.044
[Epband],spectrallagi,-0.0000087,0.0000016,2.1,0.018,0.009
spectrallagi,[Epband],-2436,475,7428,1028,0.009
[Epband],[tbursti],0.059,0.021,2,0.052,-0.0052
[tbursti],[Epband],0.13,0.044,2,0.1,-0.0052
[Epband],[tpkXi],0.02,0.15,1.9,0.24,-0.1
[tpkXi],[Epband],0.014,0.099,1.4,0.2,-0.1
[Epband],[tpkOpti],-0.13,0.031,2.5,0.061,0.0049
[tpkOpti],[Epband],-0.22,0.049,2.5,0.11,0.0049
[Epband],[tradiopki],-0.22,0.067,3.4,0.36,0.005
[tradiopki],[Epband],-0.16,0.048,5.9,0.1,0.005
alphacpl,[Epcpl],-0.26,0.023,1.6,0.056,0.094
[Epcpl],alphacpl,-0.17,0.02,2.4,0.02,0.094
alphacpl,[thetaj],0.035,0.082,1.2,0.089,-0.016
[thetaj],alphacpl,0.021,0.059,-1.2,0.07,-0.016
alphacpl,spectrallag,-0.000007,0.0000019,1.1,0.02,0.017
spectrallag,alphacpl,-2491,766,6561,996,0.017
alphacpl,[Gamma0],0.057,0.22,0.97,0.49,-0.031
[Gamma0],alphacpl,0.022,0.094,2.1,0.11,-0.031
alphacpl,[tburst],-0.0028,0.047,1.2,0.13,-0.0061
[tburst],alphacpl,-0.0037,0.039,2.7,0.046,-0.0061
alphacpl,[tpkX],-0.017,0.12,1,0.22,-0.11
[tpkX],alphacpl,-0.018,0.16,1.8,0.17,-0.11
alphacpl,[tpkOpt],0.0044,0.09,1.2,0.21,-0.021
[tpkOpt],alphacpl,0.024,0.13,2.5,0.16,-0.021
alphacpl,[FX11hr],0.089,0.038,1.9,0.28,0.012
[FX11hr],alphacpl,0.14,0.057,-7.9,0.069,0.012
alphacpl,betaX11hr,-0.0088,0.063,1.1,0.11,-0.0087
betaX11hr,alphacpl,-0.0061,0.072,1.9,0.088,-0.0087
alphacpl,[FOpt11hr],0.046,0.031,1.4,0.15,0.0031
[FOpt11hr],alphacpl,0.11,0.071,-5.2,0.09,0.0031
alphacpl,[tradiopk],0.14,0.23,0.3,1.4,0.0049
[tradiopk],alphacpl,0.17,0.21,5.9,0.24,0.0049
alphacpl,[Fradiopk],0.13,0.14,1.6,0.54,-0.015
[Fradiopk],alphacpl,0.13,0.13,-3.8,0.16,-0.015
alphacpl,[offset],0.093,0.11,0.72,0.089,-0.0081
[offset],alphacpl,0.16,0.18,0.78,0.15,-0.0081
alphacpl,metallicity,-0.21,0.24,2.9,2.1,-0.0045
metallicity,alphacpl,-0.053,0.06,8.7,0.073,-0.0045
alphacpl,Mag,-0.0014,0.026,1.3,0.56,-0.024
Mag,alphacpl,-0.00068,0.81,-21,1.1,-0.024
alphacpl,[NH],-0.11,0.044,1.4,0.046,0.014
[NH],alphacpl,-0.18,0.087,0.91,0.11,0.014
alphacpl,AV,-0.024,0.046,1.2,0.04,-0.0054
AV,alphacpl,-0.043,0.091,0.71,0.11,-0.0054
alphacpl,[SFR],-0.014,0.049,1.2,0.064,-0.023
[SFR],alphacpl,-0.063,0.18,0.72,0.23,-0.023
alphacpl,[SSFR],0.08,0.03,1.1,0.037,-0.0061
[SSFR],alphacpl,0.15,0.065,-0.26,0.075,-0.0061
alphacpl,[Age],0.22,0.083,0.38,0.2,0.16
[Age],alphacpl,0.46,0.2,2.2,0.22,0.16
alphacpl,[Mass],-0.056,0.043,1.7,0.41,-0.0013
[Mass],alphacpl,-0.14,0.1,10,0.13,-0.0013
alphacpl,[T90i],0.23,0.035,0.9,0.043,0.12
[T90i],alphacpl,0.34,0.059,0.53,0.07,0.12
alphacpl,[T50i],0.23,0.048,1,0.044,0.09
[T50i],alphacpl,0.3,0.062,0.24,0.077,0.09
alphacpl,[TR45i],0.2,0.049,1.1,0.033,0.058
[TR45i],alphacpl,0.23,0.051,-0.015,0.062,0.058
alphacpl,[Epcpli],-0.0006,0.064,1.1,0.18,0.0049
[Epcpli],alphacpl,-0.0025,0.042,2.6,0.046,0.0049
alphacpl,spectrallagi,-0.00001,0.0000085,1.1,0.024,-0.0063
spectrallagi,alphacpl,-524,435,2139,520,-0.0063
alphacpl,[tbursti],-0.037,0.061,1.3,0.14,-0.0099
[tbursti],alphacpl,-0.036,0.062,2.3,0.074,-0.0099
alphacpl,[tpkOpti],-0.03,0.097,1.3,0.18,-0.023
[tpkOpti],alphacpl,-0.029,0.15,2.1,0.19,-0.023
alphacpl,[tradiopki],0.04,0.2,0.9,1.1,-0.032
[tradiopki],alphacpl,0.11,0.21,5.5,0.24,-0.032
[Epcpl],[thetaj],0.11,0.057,2.3,0.068,0.001
[thetaj],[Epcpl],0.11,0.057,-1.4,0.12,0.001
[Epcpl],spectrallag,-0.0000047,0.0000016,2.3,0.018,0.012
spectrallag,[Epcpl],-2682,853,9853,1923,0.012
[Epcpl],[Gamma0],0.31,0.069,1.6,0.14,0.07
[Gamma0],[Epcpl],0.3,0.068,1.4,0.15,0.07
[Epcpl],[tburst],-0.0027,0.029,2.1,0.08,-0.0054
[tburst],[Epcpl],-0.0039,0.045,2.8,0.094,-0.0054
[Epcpl],[tpkX],0.33,0.098,1.7,0.16,0.22
[tpkX],[Epcpl],0.87,0.21,-0.22,0.47,0.22
[Epcpl],[tpkOpt],-0.2,0.047,2.7,0.12,0.11
[tpkOpt],[Epcpl],-0.42,0.11,3.5,0.23,0.11
[Epcpl],[FX11hr],-0.0074,0.027,2.1,0.21,-0.0059
[FX11hr],[Epcpl],-0.025,0.099,-7.7,0.21,-0.0059
[Epcpl],betaX11hr,-0.033,0.041,2.2,0.075,0.0022
betaX11hr,[Epcpl],-0.069,0.091,2,0.2,0.0022
[Epcpl],[FOpt11hr],-0.00081,0.022,2.1,0.11,-0.0051
[FOpt11hr],[Epcpl],-0.0013,0.11,-5,0.24,-0.0051
[Epcpl],[tradiopk],-0.092,0.11,2.8,0.68,-0.04
[tradiopk],[Epcpl],-0.07,0.08,6.2,0.18,-0.04
[Epcpl],[Fradiopk],0.0099,0.12,2.2,0.45,-0.049
[Fradiopk],[Epcpl],0.007,0.071,-3.7,0.16,-0.049
[Epcpl],[offset],-0.021,0.08,2.5,0.071,-0.039
[offset],[Epcpl],-0.056,0.22,1.1,0.55,-0.039
[Epcpl],metallicity,0.49,0.23,-2,2,0.063
metallicity,[Epcpl],0.13,0.062,8.3,0.14,0.063
[Epcpl],Mag,-0.0082,0.021,1.9,0.45,-0.0027
Mag,[Epcpl],-0.33,0.83,-20,1.8,-0.0027
[Epcpl],[NH],0.037,0.051,2.1,0.045,-0.0089
[NH],[Epcpl],0.074,0.1,0.53,0.22,-0.0089
[Epcpl],AV,-0.012,0.036,2.2,0.03,-0.0063
AV,[Epcpl],-0.041,0.12,0.74,0.27,-0.0063
[Epcpl],[SFR],0.00083,0.033,2.1,0.039,-0.025
[SFR],[Epcpl],0.0052,0.14,0.62,0.29,-0.025
[Epcpl],[SSFR],-0.012,0.039,2.2,0.034,-0.021
[SSFR],[Epcpl],-0.032,0.11,-0.022,0.24,-0.021
[Epcpl],[Age],-0.22,0.061,3,0.16,0.24
[Age],[Epcpl],-0.69,0.19,4.3,0.47,0.24
[Epcpl],[Mass],0.014,0.033,2.1,0.32,-0.012
[Mass],[Epcpl],0.052,0.12,9.7,0.26,-0.012
[Epcpl],[T90i],-0.059,0.02,2.2,0.022,0.011
[T90i],[Epcpl],-0.15,0.05,1.2,0.11,0.011
[Epcpl],[T50i],-0.057,0.027,2.2,0.024,0.0089
[T50i],[Epcpl],-0.13,0.065,0.87,0.14,0.0089
[Epcpl],[TR45i],-0.062,0.03,2.2,0.02,0.01
[TR45i],[Epcpl],-0.13,0.065,0.53,0.14,0.01
[Epcpl],spectrallagi,-0.000021,0.0000064,2.3,0.027,0.036
spectrallagi,[Epcpl],-1652,535,5241,1167,0.036
[Epcpl],[tbursti],0.036,0.037,2,0.085,-0.011
[tbursti],[Epcpl],0.066,0.071,2.2,0.14,-0.011
[Epcpl],[tpkOpti],-0.21,0.043,2.6,0.092,0.13
[tpkOpti],[Epcpl],-0.49,0.12,3.1,0.25,0.13
[Epcpl],[tradiopki],-0.19,0.11,3.3,0.59,-0.012
[tradiopki],[Epcpl],-0.18,0.096,6,0.21,-0.012
alphaspl,[thetaj],-0.37,0.1,1.7,0.11,0.083
[thetaj],alphaspl,-0.34,0.11,-0.37,0.22,0.083
alphaspl,spectrallag,-0.0000046,0.0000028,1.8,0.036,0.0079
spectrallag,alphaspl,-5641,3422,19500,6534,0.0079
alphaspl,[Gamma0],-1.4,0.63,4.8,1.4,-0.062
[Gamma0],alphaspl,-0.078,0.037,2.2,0.065,-0.062
alphaspl,[tburst],-0.012,0.021,1.8,0.06,-0.011
[tburst],alphaspl,-0.019,0.032,2.8,0.058,-0.011
alphaspl,[tpkX],0.19,0.2,1.4,0.36,-0.27
[tpkX],alphaspl,0.28,0.28,1.3,0.49,-0.27
alphaspl,[tpkOpt],-0.25,0.11,2.6,0.28,-0.064
[tpkOpt],alphaspl,-0.14,0.063,2.8,0.12,-0.064
alphaspl,[FX11hr],-0.17,0.06,0.8,0.47,0.035
[FX11hr],alphaspl,-0.48,0.18,-6.8,0.38,0.035
alphaspl,betaX11hr,0.41,0.13,1.2,0.22,0.43
betaX11hr,alphaspl,0.72,0.24,0.43,0.42,0.43
alphaspl,[FOpt11hr],-0.089,0.064,1.6,0.33,0.012
[FOpt11hr],alphaspl,-0.36,0.26,-4.3,0.53,0.012
alphaspl,[tradiopk],0.17,0.2,0.93,1.2,-0.3
[tradiopk],alphaspl,0.12,0.15,5.8,0.3,-0.3
alphaspl,[Fradiopk],0.32,0.19,3.1,0.69,-0.23
[Fradiopk],alphaspl,0.25,0.17,-4.1,0.33,-0.23
alphaspl,metallicity,0.058,0.15,1.3,1.2,-0.067
metallicity,alphaspl,0.063,0.12,8.4,0.25,-0.067
alphaspl,Mag,-0.05,0.079,0.8,1.6,0.12
Mag,alphaspl,-1.2,1.7,-18,3.1,0.12
alphaspl,[NH],0.077,0.06,1.9,0.05,-0.055
[NH],alphaspl,0.27,0.21,0.11,0.43,-0.055
alphaspl,AV,-0.11,0.05,2,0.037,0.039
AV,alphaspl,-0.31,0.14,1.2,0.27,0.039
alphaspl,[SFR],-0.16,0.046,2,0.043,0.039
[SFR],alphaspl,-0.42,0.14,1.5,0.25,0.039
alphaspl,[SSFR],-0.13,0.084,1.9,0.048,-0.069
[SSFR],alphaspl,-0.26,0.17,0.34,0.31,-0.069
alphaspl,[Age],0.21,0.086,1.1,0.25,0.16
[Age],alphaspl,1.1,0.52,0.9,0.84,0.16
alphaspl,[Mass],-0.072,0.041,2.5,0.4,-0.022
[Mass],alphaspl,-0.25,0.14,10,0.26,-0.022
alphaspl,[T90i],0.01,0.017,1.8,0.022,-0.0099
[T90i],alphaspl,0.038,0.062,0.92,0.11,-0.0099
alphaspl,[T50i],0.04,0.034,2.1,0.034,-0.035
[T50i],alphaspl,0.12,0.11,0.18,0.23,-0.035
alphaspl,[TR45i],-0.064,0.036,2,0.026,-0.016
[TR45i],alphaspl,-0.13,0.074,0.43,0.15,-0.016
alphaspl,spectrallagi,-0.000011,0.000052,2.1,0.089,-0.12
spectrallagi,alphaspl,-92,764,1071,1826,-0.12
alphaspl,[tbursti],0.057,0.024,1.7,0.065,-0.019
[tbursti],alphaspl,0.14,0.062,2.2,0.11,-0.019
alphaspl,[tpkOpti],-0.25,0.11,2.5,0.23,-0.052
[tpkOpti],alphaspl,-0.16,0.075,2.4,0.14,-0.052
[thetaj],spectrallag,0.0000029,0.0000029,-1.2,0.015,-0.01
spectrallag,[thetaj],982,995,4155,1176,-0.01
[thetaj],[Gamma0],-0.29,0.061,-0.59,0.14,0.14
[Gamma0],[thetaj],-0.56,0.084,1.5,0.1,0.14
[thetaj],[tburst],0.071,0.02,-1.3,0.062,0.0018
[tburst],[thetaj],0.21,0.06,3.1,0.073,0.0018
[thetaj],[tpkX],-0.37,0.13,-0.42,0.26,0.25
[tpkX],[thetaj],-0.73,0.23,1.2,0.26,0.25
[thetaj],[tpkOpt],0.084,0.027,-1.4,0.07,-0.0035
[tpkOpt],[thetaj],0.22,0.067,2.8,0.081,-0.0035
[thetaj],[FX11hr],0.18,0.02,0.043,0.14,0.091
[FX11hr],[thetaj],0.55,0.063,-6.6,0.079,0.091
[thetaj],betaX11hr,0.0048,0.035,-1.2,0.056,-0.014
betaX11hr,[thetaj],0.0072,0.068,1.6,0.08,-0.014
[thetaj],[FOpt11hr],0.1,0.026,-0.72,0.12,0.068
[FOpt11hr],[thetaj],0.46,0.12,-4.1,0.15,0.068
[thetaj],[tradiopk],0.15,0.039,-2,0.23,0.026
[tradiopk],[thetaj],0.21,0.057,6.2,0.064,0.026
[thetaj],[Fradiopk],0.089,0.032,-0.79,0.11,-0.01
[Fradiopk],[thetaj],0.17,0.066,-3.3,0.075,-0.01
[thetaj],[offset],-0.15,0.046,-1,0.025,-0.029
[offset],[thetaj],-0.56,0.32,-0.36,0.43,-0.029
[thetaj],metallicity,0.05,0.11,-1.3,0.95,-0.031
metallicity,[thetaj],0.04,0.092,8.5,0.087,-0.031
[thetaj],Mag,0.031,0.024,-0.56,0.5,0.037
Mag,[thetaj],0.93,0.72,-19,0.91,0.037
[thetaj],[NH],0.036,0.034,-1.2,0.024,-0.012
[NH],[thetaj],0.081,0.077,0.77,0.087,-0.012
[thetaj],AV,0.16,0.022,-1.2,0.016,0.099
AV,[thetaj],0.53,0.092,1.1,0.12,0.099
[thetaj],[SFR],-0.037,0.023,-0.86,0.017,-0.019
[SFR],[thetaj],-0.33,0.19,0.016,0.17,-0.019
[thetaj],[SSFR],-0.09,0.019,-1.1,0.011,-0.0012
[SSFR],[thetaj],-0.21,0.043,-0.22,0.048,-0.0012
[thetaj],[Age],0.066,0.037,-1.2,0.11,0.0091
[Age],[thetaj],0.33,0.18,3.2,0.21,0.0091
[thetaj],[Mass],-0.013,0.023,-0.98,0.21,-0.012
[Mass],[thetaj],-0.063,0.12,9.3,0.12,-0.012
[thetaj],[T90i],-0.094,0.014,-1,0.019,0.018
[T90i],[thetaj],-0.21,0.031,0.89,0.036,0.018
[thetaj],[T50i],-0.038,0.016,-1.1,0.017,-0.0043
[T50i],[thetaj],-0.088,0.038,0.65,0.045,-0.0043
[thetaj],[TR45i],0.0058,0.018,-1.1,0.012,-0.0079
[TR45i],[thetaj],0.0087,0.027,0.39,0.031,-0.0079
[thetaj],[Epbandi],-0.2,0.031,-0.62,0.079,0.07
[Epbandi],[thetaj],-0.41,0.066,2.1,0.077,0.07
[thetaj],[Epcpli],-0.1,0.053,-0.87,0.14,-0.0023
[Epcpli],[thetaj],-0.11,0.06,2.5,0.071,-0.0023
[thetaj],spectrallagi,0.000012,0.0000036,-1.2,0.013,0.016
spectrallagi,[thetaj],2110,613,4022,848,0.016
[thetaj],[tbursti],0.12,0.02,-1.4,0.053,0.034
[tbursti],[thetaj],0.39,0.068,2.9,0.083,0.034
[thetaj],[tpkXi],-0.32,0.16,-0.62,0.26,0.042
[tpkXi],[thetaj],-0.45,0.2,1.1,0.23,0.042
[thetaj],[tpkOpti],0.17,0.031,-1.5,0.065,0.051
[tpkOpti],[thetaj],0.43,0.075,2.6,0.09,0.051
[thetaj],[tradiopki],0.2,0.028,-2.2,0.16,0.056
[tradiopki],[thetaj],0.35,0.059,6,0.068,0.056
spectrallag,[Gamma0],-1008,1478,6090,3314,-0.042
[Gamma0],spectrallag,-0.0000035,0.0000053,2.2,0.018,-0.042
spectrallag,[tburst],309,422,2413,1207,-0.016
[tburst],spectrallag,0.0000017,0.0000023,2.6,0.0088,-0.016
spectrallag,[tpkOpt],2641,1028,-3175,2505,0.05
[tpkOpt],spectrallag,0.000021,0.00001,2.3,0.028,0.05
spectrallag,[FX11hr],-359,222,474,1698,-0.0058
[FX11hr],spectrallag,-0.0000041,0.0000025,-7.5,0.015,-0.0058
spectrallag,betaX11hr,1445,585,240,915,0.018
betaX11hr,spectrallag,0.000012,0.0000043,1.6,0.033,0.018
spectrallag,[FOpt11hr],-391,485,2005,2429,-0.0041
[FOpt11hr],spectrallag,-0.0000031,0.0000038,-5,0.039,-0.0041
spectrallag,[tradiopk],2229,539,-11580,3237,0.12
[tradiopk],spectrallag,0.000045,0.000014,5.9,0.033,0.12
spectrallag,[Fradiopk],66,684,1893,2399,-0.031
[Fradiopk],spectrallag,0.0000019,0.000014,-3.5,0.027,-0.031
spectrallag,[offset],-582,289,735,276,0.35
[offset],spectrallag,-0.00053,0.00027,0.81,0.11,0.35
spectrallag,metallicity,-8644,4494,79726,38026,0.005
metallicity,spectrallag,-0.0000033,0.0000016,8.5,0.032,0.005
spectrallag,Mag,65,222,3620,4727,-0.018
Mag,spectrallag,0.000036,0.00011,-21,0.44,-0.018
spectrallag,[NH],583,723,2427,590,-0.014
[NH],spectrallag,0.0000043,0.0000058,0.63,0.029,-0.014
spectrallag,AV,482,575,3440,481,-0.0075
AV,spectrallag,0.0000037,0.0000043,0.61,0.039,-0.0075
spectrallag,[SFR],-389,657,4605,683,-0.028
[SFR],spectrallag,-0.0000054,0.0000088,0.56,0.059,-0.028
spectrallag,[SSFR],1617,466,4210,280,-0.0074
[SSFR],spectrallag,0.000007,0.000002,-0.043,0.012,-0.0074
spectrallag,[Age],1316,917,1086,2380,-0.017
[Age],spectrallag,0.000005,0.0000033,2.6,0.059,-0.017
spectrallag,[Mass],-887,590,11888,5671,-0.0048
[Mass],spectrallag,-0.0000076,0.000005,9.6,0.043,-0.0048
spectrallag,[T90i],1892,254,2198,361,0.013
[T90i],spectrallag,0.0000094,0.0000014,0.88,0.0069,0.013
spectrallag,[T50i],2168,243,3117,275,0.015
[T50i],spectrallag,0.0000095,0.0000013,0.51,0.0078,0.015
spectrallag,[TR45i],3557,288,3688,256,0.04
[TR45i],spectrallag,0.000012,0.0000013,0.12,0.0065,0.04
spectrallag,[Epbandi],-6588,802,20759,2073,0.073
[Epbandi],spectrallag,-0.000011,0.0000011,2.6,0.018,0.073
spectrallag,[Epcpli],-3256,1437,12654,3732,0.022
[Epcpli],spectrallag,-0.0000066,0.0000029,2.7,0.028,0.022
spectrallag,[tbursti],823,382,2014,989,-0.018
[tbursti],spectrallag,0.0000033,0.0000016,2.1,0.0079,-0.018
spectrallag,[tpkOpti],2123,1168,-999,2553,0.024
[tpkOpti],spectrallag,0.000018,0.000012,1.8,0.031,0.024
spectrallag,[tradiopki],2697,677,-13228,3825,0.21
[tradiopki],spectrallag,0.000061,0.000019,5.4,0.046,0.21
[Gamma0],[tburst],-0.079,0.012,2.4,0.037,-0.019
[tburst],[Gamma0],-0.25,0.032,3.5,0.07,-0.019
[Gamma0],[tpkOpt],-0.48,0.012,3.4,0.033,0.56
[tpkOpt],[Gamma0],-1.2,0.024,5.1,0.054,0.56
[Gamma0],[FX11hr],0.055,0.025,2.6,0.18,-0.023
[FX11hr],[Gamma0],0.19,0.083,-7.6,0.18,-0.023
[Gamma0],betaX11hr,-0.038,0.032,2.3,0.045,-0.037
betaX11hr,[Gamma0],-0.13,0.11,1.7,0.24,-0.037
[Gamma0],[FOpt11hr],-0.2,0.06,1.3,0.28,0.15
[FOpt11hr],[Gamma0],-0.54,0.15,-3.5,0.33,0.15
[Gamma0],[tradiopk],1.5,0.14,-6.5,0.81,0.39
[tradiopk],[Gamma0],0.28,0.031,5.2,0.072,0.39
[Gamma0],[Fradiopk],-1.5,0.29,-3.4,1,0.17
[Fradiopk],[Gamma0],-0.15,0.033,-3.3,0.073,0.17
[Gamma0],metallicity,0.63,0.71,-3.7,6.1,-0.2
metallicity,[Gamma0],0.12,0.13,8.3,0.19,-0.2
[Gamma0],Mag,-0.11,0.04,-0.08,0.81,0.45
Mag,[Gamma0],-2.4,0.82,-15,1.8,0.45
[Gamma0],[NH],0.014,0.048,2.1,0.034,-0.034
[NH],[Gamma0],0.033,0.096,0.64,0.21,-0.034
[Gamma0],AV,-0.077,0.079,2.2,0.032,-0.017
AV,[Gamma0],-0.09,0.089,0.62,0.2,-0.017
[Gamma0],[SFR],0.32,0.037,1.8,0.029,0.29
[SFR],[Gamma0],1.1,0.16,-1.9,0.31,0.29
[Gamma0],[SSFR],0.19,0.037,1.9,0.019,-0.13
[SSFR],[Gamma0],0.17,0.034,-0.38,0.065,-0.13
[Gamma0],[Age],-0.56,0.062,3.1,0.19,0.62
[Age],[Gamma0],-1.1,0.18,4.4,0.34,0.62
[Gamma0],[Mass],0.3,0.052,-0.71,0.49,0.25
[Mass],[Gamma0],0.9,0.1,7.6,0.17,0.25
[Gamma0],[T90i],-0.2,0.014,2.5,0.021,0.035
[T90i],[Gamma0],-0.28,0.02,2,0.043,0.035
[Gamma0],[T50i],-0.2,0.022,2.4,0.023,0.061
[T50i],[Gamma0],-0.39,0.027,1.8,0.063,0.061
[Gamma0],[TR45i],-0.18,0.016,2.3,0.014,0.027
[TR45i],[Gamma0],-0.27,0.025,1.2,0.054,0.027
[Gamma0],[Epbandi],0.24,0.024,1.6,0.065,0.096
[Epbandi],[Gamma0],0.55,0.083,1.4,0.2,0.096
[Gamma0],[Epcpli],0.52,0.084,0.71,0.22,0.31
[Epcpli],[Gamma0],0.54,0.069,1.6,0.15,0.31
[Gamma0],spectrallagi,-0.000031,0.000015,2.3,0.021,0.018
spectrallagi,[Gamma0],-1443,642,4584,1556,0.018
[Gamma0],[tbursti],-0.17,0.013,2.6,0.034,0.054
[tbursti],[Gamma0],-0.52,0.029,3.7,0.062,0.054
[Gamma0],[tpkOpti],-0.49,0.011,3.2,0.026,0.66
[tpkOpti],[Gamma0],-1.3,0.027,5.1,0.058,0.66
[Gamma0],[tradiopki],1.2,0.24,-4.5,1.3,0.11
[tradiopki],[Gamma0],0.14,0.03,5,0.072,0.11
[tburst],[tpkOpt],0.53,0.021,1.6,0.053,0.14
[tpkOpt],[tburst],0.29,0.012,1.7,0.037,0.14
[tburst],[FX11hr],0.053,0.017,3.1,0.13,-0.0022
[FX11hr],[tburst],0.12,0.035,-7.8,0.098,-0.0022
[tburst],betaX11hr,0.049,0.036,2.6,0.07,-0.0072
betaX11hr,[tburst],0.062,0.046,1.7,0.13,-0.0072
[tburst],[FOpt11hr],0.15,0.031,3.5,0.16,0.07
[FOpt11hr],[tburst],0.36,0.073,-6.1,0.21,0.07
[tburst],[tradiopk],-0.5,0.081,5.7,0.47,-0.032
[tradiopk],[tburst],-0.12,0.019,6.2,0.057,-0.032
[tburst],[Fradiopk],0.45,0.089,4.4,0.32,-0.046
[Fradiopk],[tburst],0.11,0.022,-3.9,0.062,-0.046
[tburst],[offset],-0.054,0.11,2.6,0.083,-0.23
[offset],[tburst],-0.19,0.37,1.1,0.96,-0.23
[tburst],metallicity,-0.35,0.29,5.9,2.5,-0.0066
metallicity,[tburst],-0.055,0.048,8.7,0.13,-0.0066
[tburst],Mag,0.049,0.026,3.8,0.56,0.1
Mag,[tburst],0.81,0.43,-23,1.2,0.1
[tburst],[NH],-0.0032,0.051,2.8,0.043,-0.016
[NH],[tburst],-0.0017,0.028,0.72,0.085,-0.016
[tburst],AV,-0.069,0.035,2.8,0.024,0.0022
AV,[tburst],-0.12,0.06,1,0.17,0.0022
[tburst],[SFR],-0.21,0.037,3.1,0.044,0.07
[SFR],[tburst],-0.39,0.069,2,0.21,0.07
[tburst],[SSFR],0.039,0.023,2.8,0.021,-0.028
[SSFR],[tburst],0.04,0.023,-0.016,0.064,-0.028
[tburst],[Age],0.4,0.072,1.8,0.2,0.24
[Age],[tburst],0.61,0.13,0.89,0.38,0.24
[tburst],[Mass],-0.16,0.042,4.3,0.41,0.03
[Mass],[tburst],-0.22,0.055,10,0.16,0.03
[tburst],[T90i],0.18,0.0092,2.5,0.014,0.022
[T90i],[tburst],0.15,0.01,0.82,0.031,0.022
[tburst],[T50i],0.21,0.012,2.6,0.013,0.033
[T50i],[tburst],0.18,0.012,0.35,0.034,0.033
[tburst],[TR45i],0.27,0.012,2.6,0.01,0.047
[TR45i],[tburst],0.19,0.012,-0.017,0.033,0.047
[tburst],[Epbandi],0.18,0.049,2.2,0.14,0.0062
[Epbandi],[tburst],0.099,0.029,2.3,0.081,0.0062
[tburst],[Epcpli],-0.053,0.064,2.9,0.16,-0.0029
[Epcpli],[tburst],-0.034,0.041,2.6,0.11,-0.0029
[tburst],spectrallagi,0.0000011,0.0000033,2.6,0.0076,-0.021
spectrallagi,[tburst],45,137,1363,433,-0.021
[tburst],[tpkOpti],0.46,0.015,1.9,0.033,0.11
[tpkOpti],[tburst],0.28,0.012,1.3,0.038,0.11
[tburst],[tradiopki],-0.55,0.092,5.7,0.5,-0.041
[tradiopki],[tburst],-0.11,0.019,5.7,0.058,-0.041
[tpkX],betaX11hr,-0.46,0.28,2.4,0.36,0.41
betaX11hr,[tpkX],-0.42,0.26,2,0.5,0.41
[tpkX],[FOpt11hr],0.19,0.092,2.8,0.44,0.24
[FOpt11hr],[tpkX],0.91,0.46,-6.5,0.9,0.24
[tpkX],[tradiopk],-0.21,0.23,3.3,1.4,-0.1
[tradiopk],[tpkX],-0.084,0.088,6.3,0.17,-0.1
[tpkX],[Fradiopk],-0.24,0.076,1.1,0.26,0.078
[Fradiopk],[tpkX],-0.63,0.19,-2.2,0.37,0.078
[tpkX],[offset],0.12,0.093,1.7,0.065,0.14
[offset],[tpkX],1.4,1.3,-2.4,2.4,0.14
[tpkX],AV,-0.23,0.21,2,0.17,0.0061
AV,[tpkX],-0.3,0.27,1.3,0.52,0.0061
[tpkX],[SSFR],-0.42,0.12,1.9,0.063,0.28
[SSFR],[tpkX],-0.72,0.18,1.4,0.33,0.28
[tpkX],[Age],0.15,0.082,1.5,0.19,0.012
[Age],[tpkX],0.75,0.46,0.89,0.92,0.012
[tpkX],[Mass],0.18,0.039,0.21,0.33,0.24
[Mass],[tpkX],1.6,0.41,6.1,0.72,0.24
[tpkX],[T90i],-0.095,0.11,1.9,0.13,-0.062
[T90i],[tpkX],-0.079,0.091,1.3,0.17,-0.062
[tpkX],[T50i],0.19,0.2,1.6,0.15,-0.13
[T50i],[tpkX],0.36,0.44,0.047,0.73,-0.13
[tpkX],[TR45i],0.31,0.15,1.8,0.062,0.029
[TR45i],[tpkX],0.4,0.21,-0.61,0.38,0.029
[tpkX],[Epbandi],0.15,0.087,1.4,0.2,-0.059
[Epbandi],[tpkX],0.29,0.18,1.8,0.35,-0.059
[tpkX],[tradiopki],-0.42,0.23,4.4,1.3,-0.064
[tradiopki],[tpkX],-0.18,0.1,6,0.2,-0.064
[tpkOpt],[FX11hr],-0.058,0.03,2,0.22,-0.018
[FX11hr],[tpkOpt],-0.071,0.038,-7.2,0.095,-0.018
[tpkOpt],betaX11hr,0.23,0.094,2,0.14,0.033
betaX11hr,[tpkOpt],0.22,0.076,0.96,0.18,0.033
[tpkOpt],[FOpt11hr],0.25,0.064,3.6,0.3,0.12
[FOpt11hr],[tpkOpt],0.35,0.089,-5.5,0.23,0.12
[tpkOpt],[tradiopk],-0.65,0.081,6.4,0.47,0.037
[tradiopk],[tpkOpt],-0.14,0.02,6.2,0.052,0.037
[tpkOpt],[Fradiopk],-0.12,0.17,2.2,0.61,-0.065
[Fradiopk],[tpkOpt],-0.014,0.02,-3.6,0.053,-0.065
[tpkOpt],metallicity,-0.95,0.62,11,5.3,-0.024
metallicity,[tpkOpt],-0.11,0.048,8.8,0.15,-0.024
[tpkOpt],Mag,0.054,0.041,3.6,0.85,0.044
Mag,[tpkOpt],0.76,0.56,-22,1.5,0.044
[tpkOpt],[NH],0.31,0.069,2.4,0.049,0.051
[NH],[tpkOpt],0.19,0.042,0.17,0.1,0.051
[tpkOpt],AV,-0.063,0.029,2.6,0.015,-0.003
AV,[tpkOpt],-0.14,0.054,0.85,0.15,-0.003
[tpkOpt],[SFR],-0.033,0.069,2.6,0.025,-0.06
[SFR],[tpkOpt],-0.044,0.085,0.41,0.24,-0.06
[tpkOpt],[SSFR],0.49,0.035,2.4,0.017,0.053
[SSFR],[tpkOpt],0.23,0.018,-0.55,0.042,0.053
[tpkOpt],[Age],0.042,0.14,2.4,0.36,-0.12
[Age],[tpkOpt],0.032,0.097,2.5,0.23,-0.12
[tpkOpt],[Mass],-0.09,0.055,3.2,0.52,-0.016
[Mass],[tpkOpt],-0.14,0.078,9.9,0.21,-0.016
[tpkOpt],[T90i],0.23,0.012,2.2,0.017,0.032
[T90i],[tpkOpt],0.19,0.013,0.77,0.035,0.032
[tpkOpt],[T50i],0.28,0.017,2.2,0.017,0.064
[T50i],[tpkOpt],0.27,0.014,0.19,0.037,0.064
[tpkOpt],[TR45i],0.37,0.013,2.3,0.0095,0.073
[TR45i],[tpkOpt],0.23,0.0084,-0.04,0.021,0.073
[tpkOpt],[Epbandi],-0.26,0.054,3,0.14,0.019
[Epbandi],[tpkOpt],-0.16,0.032,3,0.073,0.019
[tpkOpt],[Epcpli],-0.34,0.083,3.5,0.22,0.078
[Epcpli],[tpkOpt],-0.22,0.046,3.2,0.12,0.078
[tpkOpt],spectrallagi,0.000087,0.000024,2.3,0.027,0.11
spectrallagi,[tpkOpt],1130,320,-1569,726,0.11
[tpkOpt],[tbursti],0.29,0.012,1.8,0.033,0.14
[tbursti],[tpkOpt],0.54,0.023,1.1,0.059,0.14
[tpkOpt],[tradiopki],-1.1,0.17,8.6,0.91,0.087
[tradiopki],[tpkOpt],-0.12,0.019,5.7,0.048,0.087
[FX11hr],betaX11hr,-0.32,0.055,-6.9,0.098,0.077
betaX11hr,[FX11hr],-0.24,0.043,0.011,0.3,0.077
[FX11hr],[FOpt11hr],0.21,0.028,-6.6,0.14,0.082
[FOpt11hr],[FX11hr],0.3,0.04,-2.8,0.3,0.082
[FX11hr],[tradiopk],-0.48,0.14,-4.3,0.83,0.017
[tradiopk],[FX11hr],-0.13,0.038,5,0.27,0.017
[FX11hr],[Fradiopk],0.6,0.24,-5,0.88,-0.0052
[Fradiopk],[FX11hr],0.074,0.031,-3.1,0.22,-0.0052
[FX11hr],[offset],-0.29,0.22,-8.3,0.21,0.053
[offset],[FX11hr],-0.16,0.12,-0.46,0.97,0.053
[FX11hr],metallicity,-0.28,0.25,-4.9,2.2,-0.025
metallicity,[FX11hr],-0.039,0.034,8.2,0.25,-0.025
[FX11hr],Mag,-0.005,0.029,-7.2,0.62,-0.016
Mag,[FX11hr],-0.062,0.37,-21,2.7,-0.016
[FX11hr],[NH],-0.11,0.058,-7.1,0.038,-0.0017
[NH],[FX11hr],-0.074,0.037,0.042,0.26,-0.0017
[FX11hr],AV,0.055,0.059,-7.5,0.038,-0.000092
AV,[FX11hr],0.058,0.062,1,0.47,-0.000092
[FX11hr],[SFR],-0.0081,0.044,-7.2,0.038,-0.024
[SFR],[FX11hr],-0.012,0.075,0.61,0.55,-0.024
[FX11hr],[SSFR],0.35,0.033,-7.4,0.02,0.055
[SSFR],[FX11hr],0.21,0.02,1.5,0.15,0.055
[FX11hr],[Age],-0.16,0.091,-7.5,0.23,-0.014
[Age],[FX11hr],-0.1,0.059,1.8,0.47,-0.014
[FX11hr],[Mass],-0.11,0.034,-6.3,0.33,0.0079
[Mass],[FX11hr],-0.12,0.036,8.8,0.27,0.0079
[FX11hr],[T90i],0.47,0.023,-8.1,0.029,0.13
[T90i],[FX11hr],0.29,0.013,3.2,0.1,0.13
[FX11hr],[T50i],0.37,0.024,-7.8,0.021,0.078
[T50i],[FX11hr],0.22,0.014,2.2,0.1,0.078
[FX11hr],[TR45i],0.46,0.024,-7.7,0.016,0.11
[TR45i],[FX11hr],0.23,0.012,2,0.09,0.11
[FX11hr],[Epbandi],0.24,0.078,-7.9,0.2,0.012
[Epbandi],[FX11hr],0.1,0.037,3.3,0.26,0.012
[FX11hr],[Epcpli],-0.013,0.095,-7.7,0.25,-0.0089
[Epcpli],[FX11hr],-0.0057,0.033,2.5,0.25,-0.0089
[FX11hr],spectrallagi,-0.0000071,0.0000062,-7.5,0.017,-0.0088
spectrallagi,[FX11hr],-132,117,517,927,-0.0088
[FX11hr],[tbursti],0.073,0.037,-7.6,0.086,-0.0083
[tbursti],[FX11hr],0.041,0.022,2.6,0.17,-0.0083
[FX11hr],[tpkOpti],-0.015,0.036,-7.3,0.076,-0.023
[tpkOpti],[FX11hr],-0.013,0.033,1.9,0.24,-0.023
[FX11hr],[tradiopki],-0.41,0.13,-5,0.7,-0.0098
[tradiopki],[FX11hr],-0.096,0.032,4.7,0.23,-0.0098
betaX11hr,[FOpt11hr],-0.09,0.037,1.3,0.19,0.018
[FOpt11hr],betaX11hr,-0.17,0.068,-4.9,0.12,0.018
betaX11hr,[tradiopk],-0.097,0.2,2,1.2,-0.05
[tradiopk],betaX11hr,-0.025,0.08,6,0.11,-0.05
betaX11hr,[Fradiopk],0.26,0.2,2.4,0.73,-0.02
[Fradiopk],betaX11hr,0.1,0.084,-3.8,0.12,-0.02
betaX11hr,[offset],0.13,0.14,1.8,0.099,0.019
[offset],betaX11hr,0.16,0.18,0.33,0.33,0.019
betaX11hr,metallicity,0.42,0.25,-2.1,2.1,0.044
metallicity,betaX11hr,0.11,0.06,8.3,0.1,0.044
betaX11hr,Mag,-0.000068,0.033,1.5,0.69,-0.019
Mag,betaX11hr,-0.005,0.44,-21,0.7,-0.019
betaX11hr,[NH],0.0098,0.062,1.5,0.042,-0.016
[NH],betaX11hr,0.0065,0.052,0.57,0.076,-0.016
betaX11hr,AV,-0.0034,0.05,1.6,0.042,-0.0083
AV,betaX11hr,-0.0023,0.081,0.7,0.13,-0.0083
betaX11hr,[SFR],0.093,0.038,1.4,0.039,0.0006
[SFR],betaX11hr,0.26,0.11,0.3,0.15,0.0006
betaX11hr,[SSFR],-0.25,0.07,1.6,0.041,0.053
[SSFR],betaX11hr,-0.25,0.058,0.36,0.091,0.053
betaX11hr,[Age],0.14,0.089,1.3,0.21,0.013
[Age],betaX11hr,0.17,0.1,2.2,0.19,0.013
betaX11hr,[Mass],0.17,0.046,-0.0048,0.43,0.044
[Mass],betaX11hr,0.27,0.072,9.3,0.12,0.044
betaX11hr,[T90i],-0.17,0.05,1.8,0.06,0.035
[T90i],betaX11hr,-0.24,0.057,1.2,0.098,0.035
betaX11hr,[T50i],-0.069,0.06,1.7,0.051,-0.0041
[T50i],betaX11hr,-0.074,0.061,0.65,0.1,-0.0041
betaX11hr,[TR45i],-0.15,0.062,1.7,0.031,0.013
[TR45i],betaX11hr,-0.14,0.049,0.36,0.084,0.013
betaX11hr,[Epbandi],-0.23,0.069,2.1,0.19,0.039
[Epbandi],betaX11hr,-0.21,0.061,3,0.086,0.039
betaX11hr,[Epcpli],-0.036,0.1,1.9,0.26,-0.0068
[Epcpli],betaX11hr,-0.015,0.04,2.6,0.07,-0.0068
betaX11hr,spectrallagi,0.000031,0.000011,1.5,0.033,0.02
spectrallagi,betaX11hr,649,275,61,462,0.02
betaX11hr,[tbursti],-0.01,0.045,1.8,0.11,-0.013
[tbursti],betaX11hr,-0.0095,0.037,2.3,0.07,-0.013
betaX11hr,[tpkXi],-0.36,0.23,1.7,0.37,0.37
[tpkXi],betaX11hr,-0.63,0.41,2.2,0.5,0.37
betaX11hr,[tpkOpti],0.2,0.07,1.1,0.13,0.026
[tpkOpti],betaX11hr,0.22,0.087,1.6,0.13,0.026
betaX11hr,[tradiopki],-0.14,0.15,2.2,0.85,-0.042
[tradiopki],betaX11hr,-0.074,0.082,5.6,0.11,-0.042
[FOpt11hr],[tradiopk],-0.12,0.13,-3.7,0.78,-0.011
[tradiopk],[FOpt11hr],-0.034,0.036,5.8,0.16,-0.011
[FOpt11hr],[Fradiopk],0.87,0.12,-1.3,0.42,0.32
[Fradiopk],[FOpt11hr],0.26,0.039,-2.4,0.17,0.32
[FOpt11hr],[offset],-0.48,0.21,-5,0.16,0.28
[offset],[FOpt11hr],-0.33,0.1,-1.2,0.53,0.28
[FOpt11hr],metallicity,-0.94,0.29,3.2,2.5,0.15
metallicity,[FOpt11hr],-0.12,0.031,7.9,0.15,0.15
[FOpt11hr],Mag,0.098,0.039,-3.1,0.81,0.27
Mag,[FOpt11hr],0.73,0.3,-17,1.5,0.27
[FOpt11hr],[NH],-0.49,0.13,-4.6,0.089,0.064
[NH],[FOpt11hr],-0.15,0.055,-0.12,0.28,0.064
[FOpt11hr],AV,-0.078,0.054,-4.9,0.048,0.0019
AV,[FOpt11hr],-0.07,0.046,0.28,0.23,0.0019
[FOpt11hr],[SFR],-0.44,0.073,-4.6,0.074,0.24
[SFR],[FOpt11hr],-0.42,0.073,-1.5,0.35,0.24
[FOpt11hr],[SSFR],0.086,0.078,-5,0.055,-0.0091
[SSFR],[FOpt11hr],0.037,0.035,0.19,0.17,-0.0091
[FOpt11hr],[Age],0.41,0.12,-6,0.33,0.13
[Age],[FOpt11hr],0.23,0.064,3.7,0.32,0.13
[FOpt11hr],[Mass],-0.36,0.061,-1.6,0.58,0.15
[Mass],[FOpt11hr],-0.28,0.045,8.1,0.24,0.15
[FOpt11hr],[T90i],0.29,0.05,-5.3,0.061,0.053
[T90i],[FOpt11hr],0.14,0.024,1.7,0.12,0.053
[FOpt11hr],[T50i],0.29,0.056,-5.3,0.05,0.05
[T50i],[FOpt11hr],0.14,0.026,1.3,0.13,0.05
[FOpt11hr],[TR45i],0.34,0.059,-5.1,0.038,0.056
[TR45i],[FOpt11hr],0.13,0.023,0.93,0.11,0.056
[FOpt11hr],[Epbandi],-0.14,0.12,-4.5,0.3,-0.0052
[Epbandi],[FOpt11hr],-0.036,0.031,2.4,0.15,-0.0052
[FOpt11hr],[Epcpli],-0.11,0.11,-4.9,0.28,-0.0029
[Epcpli],[FOpt11hr],-0.032,0.033,2.4,0.17,-0.0029
[FOpt11hr],spectrallagi,-0.0000039,0.0000097,-5,0.043,-0.007
spectrallagi,[FOpt11hr],-88,231,1196,1175,-0.007
[FOpt11hr],[tbursti],0.46,0.075,-6.2,0.19,0.15
[tbursti],[FOpt11hr],0.23,0.04,3.5,0.21,0.15
[FOpt11hr],[tpkXi],1.1,0.44,-6.3,0.71,0.36
[tpkXi],[FOpt11hr],0.25,0.1,2.7,0.47,0.36
[FOpt11hr],[tpkOpti],0.41,0.085,-5.5,0.18,0.18
[tpkOpti],[FOpt11hr],0.31,0.066,3.5,0.31,0.18
[FOpt11hr],[tradiopki],0.22,0.13,-5.6,0.71,0.0031
[tradiopki],[FOpt11hr],0.073,0.042,5.9,0.18,0.0031
[tradiopk],[Fradiopk],0.056,0.015,6.2,0.05,-0.01
[Fradiopk],[tradiopk],0.081,0.021,-4,0.13,-0.01
[tradiopk],[offset],-0.045,0.072,6,0.017,-0.15
[offset],[tradiopk],-0.69,0.94,4.1,5.5,-0.15
[tradiopk],metallicity,0.19,0.19,4.4,1.6,-0.036
metallicity,[tradiopk],0.13,0.13,7.6,0.81,-0.036
[tradiopk],Mag,-0.059,0.021,4.5,0.43,0.79
Mag,[tradiopk],-9.6,3.4,34,19,0.79
[tradiopk],[NH],-0.012,0.05,6.1,0.044,-0.055
[NH],[tradiopk],-0.025,0.1,0.97,0.6,-0.055
[tradiopk],AV,-0.077,0.019,6,0.015,0.024
AV,[tradiopk],-0.52,0.17,3.9,1,0.024
[tradiopk],[SFR],0.091,0.031,6,0.019,-0.024
[SFR],[tradiopk],0.52,0.16,-2.7,1,-0.024
[tradiopk],[SSFR],0.041,0.016,6,0.0094,-0.029
[SSFR],[tradiopk],0.13,0.049,-0.73,0.29,-0.029
[tradiopk],[Age],-0.13,0.049,6.4,0.14,0.015
[Age],[tradiopk],-0.47,0.23,5.7,1.3,0.015
[tradiopk],[Mass],-0.0038,0.035,6,0.33,-0.029
[Mass],[tradiopk],-0.019,0.27,9.4,1.6,-0.029
[tradiopk],[T90i],-0.14,0.017,6.1,0.02,0.022
[T90i],[tradiopk],-0.26,0.029,2.7,0.17,0.022
[tradiopk],[T50i],-0.12,0.014,6.1,0.015,0.01
[T50i],[tradiopk],-0.25,0.031,2.3,0.18,0.01
[tradiopk],[TR45i],-0.082,0.019,5.9,0.011,-0.014
[TR45i],[tradiopk],-0.13,0.028,1.1,0.17,-0.014
[tradiopk],[Epbandi],-0.027,0.033,6,0.085,-0.029
[Epbandi],[tradiopk],-0.056,0.068,2.9,0.39,-0.029
[tradiopk],[Epcpli],-0.026,0.055,6.1,0.15,-0.051
[Epcpli],[tradiopk],-0.055,0.11,3,0.68,-0.051
[tradiopk],spectrallagi,0.00011,0.000022,5.8,0.03,0.21
spectrallagi,[tradiopk],1761,377,-9476,2149,0.21
[tradiopk],[tbursti],-0.17,0.02,6.3,0.052,0.047
[tbursti],[tradiopk],-0.81,0.081,7.1,0.48,0.047
[tradiopk],[tpkXi],-0.16,0.1,6.4,0.15,-0.1
[tpkXi],[tradiopk],-0.32,0.19,3.5,1.2,-0.1
[tradiopk],[tpkOpti],-0.21,0.019,6.3,0.041,0.18
[tpkOpti],[tradiopk],-1.1,0.084,8.4,0.49,0.18
[Fradiopk],[offset],0.15,0.085,-2.9,0.018,-0.17
[offset],[Fradiopk],0.13,0.043,0.25,0.14,-0.17
[Fradiopk],metallicity,-0.42,0.18,0.23,1.5,0.02
metallicity,[Fradiopk],-0.15,0.061,7.9,0.19,0.02
[Fradiopk],Mag,0.042,0.02,-2.9,0.39,0.54
Mag,[Fradiopk],10,4.2,17,16,0.54
[Fradiopk],[NH],0.0089,0.046,-3.6,0.04,-0.058
[NH],[Fradiopk],0.028,0.12,0.92,0.45,-0.058
[Fradiopk],AV,-0.021,0.023,-3.5,0.018,-0.018
AV,[Fradiopk],-0.1,0.11,0.41,0.38,-0.018
[Fradiopk],[SFR],-0.15,0.051,-3.3,0.035,-0.0084
[SFR],[Fradiopk],-0.4,0.13,-0.9,0.41,-0.0084
[Fradiopk],[SSFR],0.44,0.027,-3.4,0.013,0.34
[SSFR],[Fradiopk],0.82,0.037,2.8,0.12,0.34
[Fradiopk],[Age],-0.072,0.06,-3.2,0.17,-0.034
[Age],[Fradiopk],-0.17,0.14,2.3,0.49,-0.034
[Fradiopk],[Mass],-0.15,0.037,-2,0.35,0.068
[Mass],[Fradiopk],-0.55,0.11,7.5,0.36,0.068
[Fradiopk],[T90i],0.12,0.021,-3.7,0.028,0.0058
[T90i],[Fradiopk],0.18,0.029,1.8,0.1,0.0058
[Fradiopk],[T50i],0.23,0.02,-3.7,0.02,0.064
[T50i],[Fradiopk],0.37,0.03,2.1,0.11,0.064
[Fradiopk],[TR45i],0.23,0.031,-3.7,0.019,0.029
[TR45i],[Fradiopk],0.23,0.027,1.2,0.096,0.029
[Fradiopk],[Epbandi],-0.15,0.03,-3.1,0.079,0.0015
[Epbandi],[Fradiopk],-0.2,0.045,1.9,0.16,0.0015
[Fradiopk],[Epcpli],-0.16,0.05,-3.2,0.13,0.041
[Epcpli],[Fradiopk],-0.4,0.12,1.2,0.47,0.041
[Fradiopk],spectrallagi,0.000026,0.000017,-3.5,0.022,-0.02
spectrallagi,[Fradiopk],376,242,2259,936,-0.02
[Fradiopk],[tbursti],0.2,0.023,-4.1,0.057,0.12
[tbursti],[Fradiopk],0.98,0.099,5.8,0.35,0.12
[Fradiopk],[tpkXi],-0.31,0.1,-3.2,0.16,0.069
[tpkXi],[Fradiopk],-0.57,0.2,-0.51,0.72,0.069
[Fradiopk],[tpkOpti],0.028,0.02,-3.7,0.044,-0.058
[tpkOpti],[Fradiopk],0.24,0.17,3.1,0.63,-0.058
[Fradiopk],[tradiopki],0.32,0.019,-5.3,0.11,0.091
[tradiopki],[Fradiopk],0.32,0.022,6.7,0.074,0.091
[offset],metallicity,0.78,0.29,-6,2.5,0.19
metallicity,[offset],0.33,0.11,8.4,0.08,0.19
[offset],AV,0.19,0.091,0.0024,0.14,0.089
AV,[offset],0.48,0.27,1,0.12,0.089
[offset],[SSFR],-0.17,0.077,0.4,0.075,0.0086
[SSFR],[offset],-0.28,0.12,-0.051,0.062,0.0086
[offset],[Age],0.36,0.14,-0.24,0.36,0.081
[Age],[offset],0.37,0.18,2.2,0.16,0.081
[offset],[Mass],0.26,0.056,-1.9,0.6,0.14
[Mass],[offset],0.56,0.13,9.3,0.11,0.14
[offset],[T90i],-0.38,0.044,0.67,0.057,0.29
[T90i],[offset],-0.63,0.14,0.55,0.11,0.29
[offset],[T50i],-0.43,0.048,0.65,0.074,0.4
[T50i],[offset],-0.74,0.2,0.33,0.19,0.4
[offset],[TR45i],-0.55,0.071,0.36,0.085,0.33
[TR45i],[offset],-0.48,0.12,-0.3,0.11,0.33
[offset],[Epbandi],0.33,0.37,-0.85,1,-0.027
[Epbandi],[offset],0.2,0.19,2.7,0.07,-0.027
[offset],[Epcpli],-0.16,0.21,1.4,0.56,-0.03
[Epcpli],[offset],-0.064,0.084,2.8,0.075,-0.03
[offset],spectrallagi,-0.0011,0.00058,0.83,0.12,0.35
spectrallagi,[offset],-306,154,396,151,0.35
[offset],[tbursti],-0.18,0.25,1.1,0.63,-0.22
[tbursti],[offset],-0.079,0.12,2.5,0.089,-0.22
[offset],[tpkXi],1.2,0.8,-1.6,1.2,0.047
[tpkXi],[offset],0.14,0.096,1.4,0.058,0.047
[offset],[tradiopki],-0.97,1,5.3,5.7,-0.17
[tradiopki],[offset],-0.12,0.07,5.7,0.032,-0.17
metallicity,Mag,-0.054,0.023,7.4,0.48,0.41
Mag,metallicity,-3.4,1.6,8.4,14,0.41
metallicity,[NH],0.1,0.042,8.5,0.05,0.021
[NH],metallicity,0.45,0.19,-3.1,1.7,0.021
metallicity,AV,0.094,0.025,8.4,0.034,0.12
AV,metallicity,0.77,0.2,-5.6,1.7,0.12
metallicity,[SFR],0.13,0.022,8.5,0.026,0.18
[SFR],metallicity,1.2,0.21,-9.4,1.8,0.18
metallicity,[SSFR],-0.066,0.028,8.6,0.021,0.0044
[SSFR],metallicity,-0.28,0.13,2.4,1.1,0.0044
metallicity,[Age],-0.061,0.043,8.7,0.12,0.0023
[Age],metallicity,-0.26,0.18,5,1.6,0.0023
metallicity,[Mass],0.19,0.025,6.8,0.24,0.3
[Mass],metallicity,1.2,0.18,-0.71,1.6,0.3
metallicity,[T90i],-0.044,0.024,8.6,0.029,0.0023
[T90i],metallicity,-0.26,0.13,3.3,1.1,0.0023
metallicity,[T50i],-0.056,0.026,8.6,0.03,0.0013
[T50i],metallicity,-0.33,0.16,3.5,1.4,0.0013
metallicity,[TR45i],-0.067,0.027,8.5,0.023,0.014
[TR45i],metallicity,-0.3,0.12,2.8,1,0.014
metallicity,[Epbandi],0.065,0.061,8.3,0.13,-0.017
[Epbandi],metallicity,0.22,0.2,0.39,1.7,-0.017
metallicity,[Epcpli],0.14,0.062,8.3,0.16,0.081
[Epcpli],metallicity,0.53,0.23,-2.1,1.9,0.081
metallicity,spectrallagi,-0.000003,0.0000024,8.5,0.032,-0.02
spectrallagi,metallicity,-3252,2616,31749,22102,-0.02
metallicity,[tbursti],-0.06,0.045,8.7,0.11,0.00095
[tbursti],metallicity,-0.42,0.3,6.2,2.6,0.00095
metallicity,[tpkOpti],-0.11,0.048,8.8,0.14,-0.011
[tpkOpti],metallicity,-1.1,0.68,11,5.8,-0.011
metallicity,[tradiopki],0.14,0.14,7.6,0.84,-0.024
[tradiopki],metallicity,0.24,0.21,3.9,1.8,-0.024
Mag,[NH],-1.3,0.61,-20,0.5,0.15
[NH],Mag,-0.052,0.024,-0.43,0.5,0.15
Mag,AV,-0.5,0.32,-21,0.37,0.12
AV,Mag,-0.061,0.038,-0.43,0.81,0.12
Mag,[SFR],-1.8,0.41,-19,0.51,0.78
[SFR],Mag,-0.18,0.038,-2.8,0.8,0.78
Mag,[SSFR],-0.56,0.74,-21,0.41,-0.0085
[SSFR],Mag,-0.02,0.026,-0.2,0.56,-0.0085
Mag,[Age],1.7,0.77,-26,2,0.44
[Age],Mag,0.13,0.06,5.2,1.3,0.44
Mag,[Mass],-1.8,0.34,-4,3.3,0.84
[Mass],Mag,-0.13,0.022,6.9,0.47,0.84
Mag,[T90i],-0.18,0.56,-21,0.83,-0.0098
[T90i],Mag,-0.0045,0.015,1.3,0.31,-0.0098
Mag,[T50i],0.35,0.52,-21,0.56,-0.0023
[T50i],Mag,0.011,0.016,1.2,0.34,-0.0023
Mag,[TR45i],0.29,0.57,-21,0.45,-0.0064
[TR45i],Mag,0.008,0.015,0.82,0.31,-0.0064
Mag,[Epbandi],-0.53,0.92,-20,2.4,0.00085
[Epbandi],Mag,-0.016,0.031,2.3,0.65,0.00085
Mag,[Epcpli],-0.89,0.75,-19,1.9,0.088
[Epcpli],Mag,-0.027,0.022,2,0.47,0.088
Mag,spectrallagi,0.00012,0.00023,-21,0.41,0.0011
spectrallagi,Mag,56,110,2109,2363,0.0011
Mag,[tbursti],1.1,0.39,-24,0.97,0.22
[tbursti],Mag,0.075,0.027,3.9,0.58,0.22
Mag,[tpkOpti],0.97,0.5,-23,1.2,0.15
[tpkOpti],Mag,0.085,0.045,3.9,0.93,0.15
Mag,[tradiopki],-5,7.5,6.1,40,-0.13
[tradiopki],Mag,-0.0095,0.015,5.1,0.31,-0.13
[NH],AV,0.051,0.036,0.65,0.032,-0.0051
AV,[NH],0.083,0.058,0.59,0.059,-0.0051
[NH],[SFR],0.33,0.052,0.47,0.049,0.31
[SFR],[NH],0.92,0.094,0.022,0.091,0.31
[NH],[SSFR],0.27,0.051,0.62,0.026,0.048
[SSFR],[NH],0.24,0.042,0.01,0.031,0.048
[NH],[Age],-0.4,0.075,1.8,0.21,0.25
[Age],[NH],-0.6,0.15,3.1,0.1,0.25
[NH],[Mass],0.12,0.035,-0.5,0.34,0.019
[Mass],[NH],0.27,0.085,9.3,0.067,0.019
[NH],[T90i],0.13,0.031,0.54,0.042,0.01
[T90i],[NH],0.13,0.034,1.1,0.024,0.01
[NH],[T50i],0.0078,0.036,0.67,0.031,-0.0087
[T50i],[NH],0.0094,0.038,0.77,0.026,-0.0087
[NH],[TR45i],0.052,0.036,0.66,0.023,-0.005
[TR45i],[NH],0.046,0.031,0.45,0.021,-0.005
[NH],[Epbandi],-0.035,0.09,0.78,0.24,-0.023
[Epbandi],[NH],-0.026,0.066,2.7,0.04,-0.023
[NH],[Epcpli],0.21,0.082,0.17,0.21,0.045
[Epcpli],[NH],0.14,0.055,2.5,0.048,0.045
[NH],spectrallagi,0.0000087,0.000017,0.63,0.031,-0.014
spectrallagi,[NH],223,395,937,367,-0.014
[NH],[tbursti],-0.06,0.026,0.85,0.068,-0.0057
[tbursti],[NH],-0.12,0.054,2.4,0.045,-0.0057
[NH],[tpkOpti],0.12,0.039,0.41,0.085,0.0029
[tpkOpti],[NH],0.19,0.064,2,0.043,0.0029
[NH],[tradiopki],-0.2,0.083,1.9,0.46,-0.031
[tradiopki],[NH],-0.13,0.055,5.7,0.047,-0.031
AV,[SFR],0.32,0.068,0.78,0.072,0.16
[SFR],AV,0.3,0.07,0.39,0.071,0.16
AV,[SSFR],-0.1,0.054,0.93,0.041,-0.0022
[SSFR],AV,-0.075,0.04,0.16,0.037,-0.0022
AV,[Age],-0.066,0.065,1.1,0.18,-0.01
[Age],AV,-0.078,0.078,2.7,0.078,-0.01
AV,[Mass],0.21,0.05,-1.2,0.47,0.051
[Mass],AV,0.16,0.044,9.5,0.05,0.051
AV,[T90i],0.043,0.035,0.61,0.043,-0.0018
[T90i],AV,0.023,0.019,1.1,0.013,-0.0018
AV,[T50i],0.18,0.052,0.52,0.043,0.014
[T50i],AV,0.075,0.019,0.69,0.014,0.014
AV,[TR45i],0.056,0.053,0.62,0.031,-0.0023
[TR45i],AV,0.024,0.023,0.34,0.015,-0.0023
AV,[Epbandi],-0.0021,0.09,0.67,0.23,-0.0082
[Epbandi],AV,-0.00013,0.027,2.6,0.021,-0.0082
AV,[Epcpli],-0.22,0.11,1.2,0.31,0.022
[Epcpli],AV,-0.073,0.037,2.6,0.031,0.022
AV,spectrallagi,0.000012,0.0000063,0.61,0.039,-0.0044
spectrallagi,AV,501,302,1476,219,-0.0044
AV,[tbursti],-0.068,0.061,0.86,0.15,-0.0054
[tbursti],AV,-0.04,0.036,2.4,0.026,-0.0054
AV,[tpkXi],-0.37,0.24,1.3,0.37,0.049
[tpkXi],AV,-0.28,0.18,1.7,0.14,0.049
AV,[tpkOpti],-0.035,0.056,0.57,0.12,-0.012
[tpkOpti],AV,-0.018,0.029,2.1,0.015,-0.012
AV,[tradiopki],-0.21,0.12,1.9,0.69,-0.011
[tradiopki],AV,-0.038,0.021,5.6,0.017,-0.011
[SFR],[SSFR],0.91,0.054,0.56,0.038,0.28
[SSFR],[SFR],0.3,0.023,-0.14,0.017,0.28
[SFR],[Age],-0.68,0.1,2.5,0.31,0.28
[Age],[SFR],-0.38,0.059,3.2,0.065,0.28
[SFR],[Mass],0.77,0.054,-6.7,0.51,0.54
[Mass],[SFR],0.62,0.041,9.1,0.046,0.54
[SFR],[T90i],0.17,0.039,0.45,0.05,0.0039
[T90i],[SFR],0.079,0.018,1.1,0.013,0.0039
[SFR],[T50i],0.043,0.072,0.67,0.065,-0.015
[T50i],[SFR],0.013,0.022,0.82,0.023,-0.015
[SFR],[TR45i],-0.054,0.058,0.81,0.041,-0.014
[TR45i],[SFR],-0.02,0.021,0.47,0.017,-0.014
[SFR],[Epbandi],0.51,0.1,-0.54,0.23,0.072
[Epbandi],[SFR],0.18,0.025,2.2,0.025,0.072
[SFR],[Epcpli],0.45,0.14,-0.43,0.33,0.045
[Epcpli],[SFR],0.11,0.032,2.3,0.039,0.045
[SFR],spectrallagi,-0.000021,0.0000099,0.59,0.055,-0.0084
spectrallagi,[SFR],-984,463,3302,503,-0.0084
[SFR],[tbursti],-0.52,0.066,2.2,0.18,0.17
[tbursti],[SFR],-0.32,0.04,2.8,0.047,0.17
[SFR],[tpkOpti],-0.19,0.084,0.73,0.21,-0.026
[tpkOpti],[SFR],-0.16,0.074,2.3,0.029,-0.026
[SFR],[tradiopki],-0.0045,0.16,0.48,0.94,-0.077
[tradiopki],[SFR],0.000063,0.032,5.9,0.018,-0.077
[SSFR],[Age],-0.39,0.054,1,0.14,0.17
[Age],[SSFR],-0.4,0.052,2.7,0.041,0.17
[SSFR],[Mass],-0.25,0.036,2.4,0.34,0.1
[Mass],[SSFR],-0.35,0.051,9.6,0.032,0.1
[SSFR],[T90i],0.17,0.011,-0.21,0.015,0.033
[T90i],[SSFR],0.23,0.013,1.1,0.0067,0.033
[SSFR],[T50i],0.16,0.012,-0.16,0.013,0.019
[T50i],[SSFR],0.19,0.016,0.71,0.011,0.019
[SSFR],[TR45i],0.16,0.011,-0.016,0.0082,0.015
[TR45i],[SSFR],0.17,0.012,0.26,0.0041,0.015
[SSFR],[Epbandi],-0.14,0.04,0.39,0.1,-0.0075
[Epbandi],[SSFR],-0.087,0.026,2.5,0.019,-0.0075
[SSFR],[Epcpli],0.13,0.1,-0.41,0.25,-0.011
[Epcpli],[SSFR],0.047,0.039,2.5,0.034,-0.011
[SSFR],spectrallagi,0.000003,0.0000032,-0.021,0.013,-0.018
spectrallagi,[SSFR],309,329,2686,192,-0.018
[SSFR],[tbursti],-0.085,0.021,0.31,0.051,-0.02
[tbursti],[SSFR],-0.11,0.024,2.5,0.021,-0.02
[SSFR],[tpkXi],-0.8,0.15,1.3,0.22,0.32
[tpkXi],[SSFR],-0.44,0.099,1.5,0.052,0.32
[SSFR],[tpkOpti],0.17,0.016,-0.33,0.034,0.002
[tpkOpti],[SSFR],0.4,0.038,2,0.016,0.002
[SSFR],[tradiopki],0.3,0.042,-1.7,0.24,0.0024
[tradiopki],[SSFR],0.12,0.016,5.7,0.009,0.0024
[Age],[Mass],0.089,0.056,1.8,0.55,0.00049
[Mass],[Age],0.11,0.066,9.4,0.18,0.00049
[Age],[T90i],0.049,0.03,2.7,0.041,-0.0071
[T90i],[Age],0.09,0.056,0.52,0.15,-0.0071
[Age],[T50i],0.075,0.042,2.6,0.052,-0.0093
[T50i],[Age],0.11,0.068,0.16,0.19,-0.0093
[Age],[TR45i],0.15,0.042,2.7,0.042,0.016
[TR45i],[Age],0.17,0.054,-0.36,0.15,0.016
[Age],[Epbandi],-0.092,0.11,2.9,0.27,-0.019
[Epbandi],[Age],-0.048,0.057,2.6,0.16,-0.019
[Age],[Epcpli],-0.81,0.16,4.8,0.43,0.39
[Epcpli],[Age],-0.31,0.06,3.5,0.16,0.39
[Age],spectrallagi,0.000014,0.0000056,2.5,0.059,0.0033
spectrallagi,[Age],1624,717,-1143,1839,0.0033
[Age],[tbursti],0.61,0.12,1,0.33,0.3
[tbursti],[Age],0.49,0.081,1.3,0.22,0.3
[Age],[tpkXi],0.88,0.4,0.94,0.68,0.075
[tpkXi],[Age],0.18,0.074,1.1,0.17,0.075
[Age],[tpkOpti],0.066,0.093,2.5,0.2,-0.12
[tpkOpti],[Age],0.1,0.15,2,0.4,-0.12
[Age],[tradiopki],-0.22,0.2,4.1,1.1,-0.035
[tradiopki],[Age],-0.062,0.055,5.9,0.16,-0.035
[Mass],[T90i],-0.21,0.024,9.9,0.033,0.039
[T90i],[Mass],-0.17,0.021,2.7,0.2,0.039
[Mass],[T50i],-0.15,0.031,9.8,0.034,0.013
[T50i],[Mass],-0.11,0.023,1.7,0.23,0.013
[Mass],[TR45i],-0.2,0.033,9.7,0.027,0.025
[TR45i],[Mass],-0.13,0.022,1.6,0.21,0.025
[Mass],[Epbandi],0.63,0.091,7.9,0.23,0.12
[Epbandi],[Mass],0.19,0.029,0.7,0.28,0.12
[Mass],[Epcpli],0.23,0.12,9.2,0.31,-0.00095
[Epcpli],[Mass],0.064,0.033,1.9,0.32,-0.00095
[Mass],spectrallagi,-0.000014,0.0000079,9.6,0.043,-0.002
spectrallagi,[Mass],-703,415,8738,3988,-0.002
[Mass],[tbursti],-0.32,0.049,10,0.12,0.09
[tbursti],[Mass],-0.27,0.045,5,0.44,0.09
[Mass],[tpkXi],1.6,0.35,6.6,0.5,0.21
[tpkXi],[Mass],0.16,0.034,-0.012,0.29,0.21
[Mass],[tpkOpti],-0.29,0.063,10,0.15,0.039
[tpkOpti],[Mass],-0.2,0.061,3.9,0.59,0.039
[Mass],[tradiopki],-0.31,0.24,11,1.4,-0.0057
[tradiopki],[Mass],-0.072,0.053,6.3,0.5,-0.0057
[T90i],[T50i],0.92,0.014,0.43,0.013,0.87
[T50i],[T90i],0.92,0.013,-0.3,0.016,0.87
[T90i],[TR45i],0.99,0.0072,0.75,0.0047,0.8
[TR45i],[T90i],0.8,0.0083,-0.54,0.01,0.8
[T90i],[Epbandi],0.096,0.024,0.9,0.062,0.0037
[Epbandi],[T90i],0.091,0.023,2.4,0.03,0.0037
[T90i],[Epcpli],-0.11,0.046,1.2,0.12,0.0052
[Epcpli],[T90i],-0.048,0.02,2.6,0.022,0.0052
[T90i],spectrallagi,0.000019,0.0000021,0.88,0.0059,0.016
spectrallagi,[T90i],1093,98,805,98,0.016
[T90i],[tbursti],0.16,0.01,0.86,0.026,0.031
[tbursti],[T90i],0.22,0.0091,2,0.014,0.031
[T90i],[tpkXi],-0.03,0.082,1.2,0.12,-0.07
[tpkXi],[T90i],-0.032,0.092,1.5,0.11,-0.07
[T90i],[tpkOpti],0.23,0.012,0.78,0.029,0.053
[tpkOpti],[T90i],0.28,0.013,1.7,0.018,0.053
[T90i],[tradiopki],-0.12,0.028,1.9,0.15,-0.0066
[tradiopki],[T90i],-0.078,0.018,5.7,0.021,-0.0066
[T50i],[TR45i],0.96,0.0092,0.36,0.0058,0.77
[TR45i],[T50i],0.79,0.0093,-0.22,0.0081,0.77
[T50i],[Epbandi],-0.075,0.024,0.91,0.061,-0.00057
[Epbandi],[T50i],-0.077,0.025,2.6,0.022,-0.00057
[T50i],[Epcpli],-0.12,0.059,0.9,0.15,0.007
[Epcpli],[T50i],-0.058,0.028,2.6,0.023,0.007
[T50i],spectrallagi,0.000019,0.0000018,0.51,0.0067,0.017
spectrallagi,[T50i],1235,97,1232,89,0.017
[T50i],[tbursti],0.21,0.013,0.36,0.03,0.054
[tbursti],[T50i],0.27,0.015,2.1,0.016,0.054
[T50i],[tpkXi],1.1,0.3,-0.8,0.37,0.62
[tpkXi],[T50i],0.5,0.15,0.95,0.097,0.62
[T50i],[tpkOpti],0.3,0.014,0.24,0.029,0.085
[tpkOpti],[T50i],0.32,0.019,1.7,0.019,0.085
[T50i],[tradiopki],-0.036,0.027,1,0.15,-0.022
[tradiopki],[T50i],-0.021,0.016,5.6,0.015,-0.022
[TR45i],[Epbandi],0.17,0.031,-0.032,0.078,0.016
[Epbandi],[TR45i],0.13,0.025,2.5,0.017,0.016
[TR45i],[Epcpli],-0.066,0.06,0.42,0.16,-0.00064
[Epcpli],[TR45i],-0.033,0.03,2.6,0.019,-0.00064
[TR45i],spectrallagi,0.000024,0.000002,0.13,0.0054,0.044
spectrallagi,[TR45i],2007,121,1578,87,0.044
[TR45i],[tbursti],0.21,0.013,0.041,0.029,0.059
[tbursti],[TR45i],0.31,0.012,2.1,0.01,0.059
[TR45i],[tpkXi],0.6,0.17,-0.78,0.25,0.26
[tpkXi],[TR45i],0.52,0.13,1.4,0.05,0.26
[TR45i],[tpkOpti],0.25,0.0076,0.025,0.016,0.094
[tpkOpti],[TR45i],0.42,0.013,1.8,0.0099,0.094
[TR45i],[tradiopki],0.0059,0.027,0.37,0.15,-0.024
[tradiopki],[TR45i],0.0038,0.019,5.5,0.011,-0.024
[Epbandi],spectrallagi,-0.000017,0.0000018,2.6,0.018,0.063
spectrallagi,[Epbandi],-4092,483,12577,1262,0.063
[Epbandi],[tbursti],0.017,0.025,2.6,0.061,-0.014
[tbursti],[Epbandi],0.03,0.048,2.2,0.13,-0.014
[Epbandi],[tpkXi],-0.053,0.16,2.4,0.25,-0.096
[tpkXi],[Epbandi],-0.028,0.077,1.5,0.18,-0.096
[Epbandi],[tpkOpti],-0.18,0.031,3,0.06,0.037
[tpkOpti],[Epbandi],-0.31,0.051,2.8,0.13,0.037
[Epbandi],[tradiopki],-0.34,0.068,4.5,0.36,0.034
[tradiopki],[Epbandi],-0.19,0.036,6,0.091,0.034
[Epcpli],spectrallagi,-0.000026,0.0000065,2.7,0.028,0.064
spectrallagi,[Epcpli],-1978,495,6821,1312,0.064
[Epcpli],[tbursti],-0.079,0.037,2.7,0.086,0.02
[tbursti],[Epcpli],-0.15,0.07,2.7,0.18,0.02
[Epcpli],[tpkOpti],-0.3,0.044,3.3,0.093,0.19
[tpkOpti],[Epcpli],-0.52,0.089,3.5,0.23,0.19
[Epcpli],[tradiopki],-0.45,0.1,5.2,0.59,0.1
[tradiopki],[Epcpli],-0.29,0.066,6.4,0.18,0.1
spectrallagi,[tbursti],279,134,878,350,-0.019
[tbursti],spectrallagi,0.0000068,0.0000033,2.1,0.0074,-0.019
spectrallagi,[tpkOpti],1212,364,-1221,690,0.14
[tpkOpti],spectrallagi,0.000097,0.00003,1.8,0.032,0.14
spectrallagi,[tradiopki],1998,431,-10118,2304,0.34
[tradiopki],spectrallagi,0.00015,0.00003,5.4,0.039,0.34
[tbursti],[tpkOpti],0.54,0.017,1.3,0.037,0.16
[tpkOpti],[tbursti],0.32,0.013,1.3,0.034,0.16
[tbursti],[tradiopki],-0.33,0.11,4.1,0.6,-0.088
[tradiopki],[tbursti],-0.06,0.021,5.6,0.054,-0.088
[tpkXi],[tradiopki],-0.37,0.2,3.7,1.1,-0.079
[tradiopki],[tpkXi],-0.18,0.1,6,0.16,-0.079
[tpkOpti],[tradiopki],-1.3,0.18,9,0.99,0.11
[tradiopki],[tpkOpti],-0.13,0.018,5.7,0.038,0.11

